Optimal Design of Validation Experiments for the Prediction of Quantities of Interest

Numerical predictions of quantities of interest measured within physical systems rely on the use of mathematical models that should be validated, or at best, not invalidated. Model validation usually involves the comparison of experimental data (outputs from the system of interest) and model predictions, both obtained at a specific validation scenario. The design of this validation experiment should be directly relevant to the objective of the model, that of predicting a quantity of interest at a prediction scenario. In this paper, we address two specific issues arising when designing validation experiments. The first issue consists in determining an appropriate validation scenario in cases where the prediction scenario cannot be carried out in a controlled environment. The second issue concerns the selection of observations when the quantity of interest cannot be readily observed. The proposed methodology involves the computation of influence matrices that characterize the response surface of given model functionals. Minimization of the distance between influence matrices allow one for selecting a validation experiment most representative of the prediction scenario. We illustrate our approach on two numerical examples. The first example considers the validation of a simple model based on an ordinary differential equation governing an object in free fall to put in evidence the importance of the choice of the validation experiment. The second numerical experiment focuses on the transport of a pollutant and demonstrates the impact that the choice of the quantity of interest has on the validation experiment to be performed.

==> Figures/model_prediction_diagram.tikz <==
\pgfmathsetlengthmacro{\nodedistance}{2cm*\figurescale}
\pgfmathsetlengthmacro{\twidth}{4cm*\figurescale}
\begin{tikzpicture}[scale=\figurescale,node distance=\nodedistance]
\tikzstyle{io} = [trapezium, trapezium left angle=70, trapezium right angle=110,text width=\twidth,text centered,trapezium stretches body, draw=black, fill=blue!30]
\tikzstyle{process} = [rectangle,text width=\twidth,text centered, draw=black, fill=orange!30]
\tikzstyle{decision} = [diamond,text width=\twidth,text centered, draw=black, fill=green!30]
\tikzstyle{parameter} = [trapezium, trapezium left angle=70, trapezium right angle=110,text width=\twidth,text centered,trapezium stretches body, draw=black, fill=blue!30]
\tikzstyle{model_system} = [rectangle,text width=\twidth,text centered, draw=black,rounded corners=5pt,fill=red!30,]
\tikzstyle{arrow} = [thick,-{Latex[length=2mm,width=2mm,round]}]

% Blocks for the diagram
\node (model) [model_system,text width=\twidth] {\textbf{Model}};

\node (control parameter) [parameter,left of=model,yshift = -0.25*\nodedistance,xshift=-3*\nodedistance,text width=0.75*\twidth] {\textbf{Control Parameters $x$}};

\node (model parameter) [parameter,below of=control parameter,yshift=-0.25*\nodedistance,text width=0.75*\twidth] {\textbf{Model Parameters $\theta$}};

\node (sensor parameter) [parameter,below of=model parameter,yshift = -0.25*\nodedistance,text width=0.75*\twidth] {\textbf{Sensor Parameters $z$}};

\node (system) [model_system,left of=model parameter,xshift=-2*\nodedistance,text width=0.75*\twidth] {\textbf{System of Interest}};

\coordinate (below model) at (model |- system) {};

\node (obs functional) [process,left of=below model,xshift=-5pt,text width=0.75*\twidth] {\textbf{Observation Functional $h_\text{obs}$}};

\node (qoi functional) [process,right of=below model,xshift=5pt,text width=0.85*\twidth] {\textbf{Quantity of Interest Functional $h_\text{qoi}$}};

\node (exp obs) [process,below of=system,yshift=-1*\nodedistance,text width=0.85*\twidth] {\textbf{Experimental Observation $y_\text{exp}(x,z)$}};

\node (mod obs) [process,text width=0.85*\twidth] at (exp obs -| obs functional) {\textbf{Model Observation $y = h_\text{obs}(x,\theta,z)$}};

\node (qoi) [process,text width=0.85*\twidth] at (exp obs -| qoi functional) {\textbf{Quantity of Interest $q = h_\text{qoi}(x,\theta)$}};

% Arrows between the blocks 

\coordinate (between system parameter) at ($(system.east)!0.5!(model parameter.west)$) {};
\draw [arrow] (control parameter) -| (between system parameter) -- (system.east);
\draw [thick] (sensor parameter) -| (between system parameter);

\draw [arrow] (system) -- (exp obs);
\draw [arrow] (obs functional) -- (mod obs);
\draw [arrow] (qoi functional) -- (qoi);

\coordinate (between functional parameter) at ($(model parameter.east)!0.5!(obs functional.west)$) {};
\draw [arrow, name path=line_control_obs] (control parameter) -| (between functional parameter) -- (obs functional);
\draw [thick] (model parameter) -| (between functional parameter);
\draw [thick] (sensor parameter) -| (between functional parameter);

\coordinate (between control model) at ($(model parameter.north)!0.75!(control parameter.south)$) {};
\coordinate (arrow1) at (between control model -| model) {};
\coordinate (arrow2) at ($(arrow1)!0.5!(model.south)$) {};

\draw [arrow, name path=line_model_obs] (model) -- (arrow2) -| (obs functional);
\draw [arrow] (model) -- (arrow2) -| (qoi functional);

\path [name path=path_control_qoi] (control parameter) -- (between control model) -| (arrow1) |- (qoi functional);

% Intersections
\path [name intersections={of=line_control_obs and path_control_qoi,by=inter1}];
\node (node_inter1) [] at (inter1){};
\path [name intersections={of=line_model_obs and path_control_qoi,by=inter2}];
\node (node_inter2) [] at (inter2){};

\draw [thick] (control parameter) -- (between control model) -- (node_inter1.west);
\draw [thick] (node_inter1.east) -- (node_inter2.west);
\draw [arrow] (node_inter2.east) -| (arrow1) |- (qoi functional);
\draw [thick] (model parameter) -- (between control model);

% \node (val) at ($(exp obs.east)!0.5!(mod obs.west)$) {Observation Discrepancy~$\Delta$};
% \draw [arrow,dashed] (val) -- (mod obs);
% \draw [arrow,dashed] (val) -- (exp obs);

\end{tikzpicture}

==> Results/pollutant/eigenvalue.txt <==
index	lambda_pred_center	lambda_pred_top	lambda_val_center	lambda_val_top
1.0	2.5607325054797525	0.1718997833665178	0.658068859232041	0.17182054781765393
2.0	2.6645352591003757e-15	5.3704808677108253e-17	1.266346440644432e-16	2.107900497164593e-18
3.0	2.1848384564768532e-16	-9.937497210362975e-19	7.181978310051447e-18	1.361856537381724e-18
4.0	-1.1018446573187015e-16	-1.734723483733731e-18	-6.393700566586147e-20	-5.993048382314795e-18


==> Results/pollutant/eigenvector_pred_center.txt <==
index	v1	v2	v3	v4
1.0	-0.8289891803846716	0.0828320831350862	0.403796413226866	0.37797386347969963
2.0	0.5419079177582011	-0.05414710198567358	0.4796151461569103	0.6880212290288789
3.0	0.09606017892750673	-0.009598273313051325	0.7790492720245642	-0.6194857116446031
4.0	0.09942429029435812	0.9950451298807824	-0.0	-0.0


==> Results/pollutant/eigenvector_pred_top.txt <==
index	v1	v2	v3	v4
1.0	0.7900543336057573	-0.08954670010912945	-0.5518407686730686	-0.2515299276043416
2.0	0.562808372567252	0.199374922918601	0.8000493696150852	-0.05845837885117946
3.0	0.060717597822186	0.8876964573815682	-0.23535669144687987	0.3910442438626298
4.0	0.2353173581223184	-0.40524810692091034	-0.0	0.8834023504628855


==> Results/pollutant/eigenvector_val_center.txt <==
index	v1	v2	v3	v4
1.0	-0.3136736341212019	0.039233304023009015	0.9487092929143248	0.004502960208412528
2.0	0.9445919961405852	-0.08789093817869441	0.316007155495792	-0.012673653327760602
3.0	0.09612819562849895	0.9949262640153208	-0.009495009924183076	0.02812372600252534
4.0	0.010685601974267987	-0.029285832991797284	0.0	0.9995139608311753


==> Results/pollutant/eigenvector_val_top.txt <==
index	v1	v2	v3	v4
1.0	0.36765872959328594	0.919226320138158	-0.08361847959470259	-0.11339303677643568
2.0	0.9237819837621665	-0.3771076112571666	-0.06498758965516473	-0.013903567857271315
3.0	0.09190999877476824	0.11319373612163561	0.46254319709797614	0.8745247400996898
4.0	0.05483116956174836	0.0	0.8802490294680619	-0.4713334159223446


==> Results/pollutant/obj_obs_center.csv <==
x,y,obj
0.0,0.0,0.9854994358644785
0.25,0.0,0.8421420647577164
0.5,0.0,0.6527306594095101
0.75,0.0,0.5584348413078648
1.0,0.0,0.5059275155259315
1.25,0.0,1.0
1.5,0.0,0.029519250064763088
1.75,0.0,0.012139755594351272
2.0,0.0,0.016474795162535787
2.25,0.0,0.02783140988831825
2.5,0.0,1.0
2.75,0.0,0.35164203351456164
3.0,0.0,0.3654699423821668
3.25,0.0,0.4169040215727595
3.5,0.0,0.29794774001231217
3.75,0.0,0.4684901612705432
4.0,0.0,0.4566929475074795
4.25,0.0,0.44641358867250275
4.5,0.0,0.4868243387774758
4.75,0.0,0.5803301317852588
5.0,0.0,0.5803301317852588
0.0,0.25,2.0141756209143216
0.25,0.25,1.1180269913280996
0.5,0.25,0.4069572484423691
0.75,0.25,0.3506220732037425
1.0,0.25,0.3523180970608494
1.25,0.25,0.8530342972070893
1.5,0.25,0.05833269596979599
1.75,0.25,0.030136788667088122
2.0,0.25,0.05815377117849679
2.25,0.25,0.0337726831914367
2.5,0.25,1.0
2.75,0.25,0.30100869919413537
3.0,0.25,0.3771682215259262
3.25,0.25,0.6406542430716679
3.5,0.25,0.5350370482411198
3.75,0.25,0.4920887247846577
4.0,0.25,0.5776959129482632
4.25,0.25,0.7049708504357188
4.5,0.25,0.8945570773130728
4.75,0.25,0.5232642115942776
5.0,0.25,0.5232642115942776
0.0,0.5,1.335125955090196
0.25,0.5,1.2889890000800595
0.5,0.5,1.252323610056991
0.75,0.5,1.0903540249833947
1.0,0.5,0.3991796190060352
1.25,0.5,0.1598488755028977
1.5,0.5,0.17289221031134477
1.75,0.5,0.1448616654377832
2.0,0.5,0.08678101292446609
2.25,0.5,0.06940761879916892
2.5,0.5,1.0
2.75,0.5,0.2828114083799123
3.0,0.5,0.5606819575751906
3.25,0.5,0.3596819267635311
3.5,0.5,0.5566699802699244
3.75,0.5,0.4813275448072502
4.0,0.5,0.6673040100308623
4.25,0.5,0.6231434995721188
4.5,0.5,0.6914444464253335
4.75,0.5,0.6499323956839784
5.0,0.5,0.6499323956839784
0.0,0.75,0.9999999086614991
0.25,0.75,0.9999041118813965
0.5,0.75,0.9963680132347796
0.75,0.75,0.9669498760807975
1.0,0.75,0.8831219910632514
1.25,0.75,0.7842545671132569
1.5,0.75,0.717784059629843
1.75,0.75,0.5853983604078238
2.0,0.75,0.4532516184709756
2.25,0.75,0.25278830821925286
2.5,0.75,0.46776067607994315
2.75,0.75,0.37507194373045155
3.0,0.75,0.615349616153546
3.25,0.75,0.7782490287446046
3.5,0.75,0.8482450949673944
3.75,0.75,0.9210020232798449
4.0,0.75,0.9280209221172225
4.25,0.75,0.9358099424214612
4.5,0.75,0.9379669627678332
4.75,0.75,0.9334065034186808
5.0,0.75,0.9334065034186808
0.0,1.0,0.9999999999999998
0.25,1.0,0.9999999999655677
0.5,1.0,0.9999999200243658
0.75,1.0,0.9999856094677951
1.0,1.0,0.9996704990103427
1.25,1.0,0.9975325729505274
1.5,1.0,0.9898795985447719
1.75,1.0,0.9696212719815832
2.0,1.0,0.9031615416043386
2.25,1.0,0.8022472769988145
2.5,1.0,0.7441126362746048
2.75,1.0,0.8283899066400654
3.0,1.0,0.911403614733804
3.25,1.0,0.956855731530575
3.5,1.0,0.9814573239365276
3.75,1.0,0.9908356907979817
4.0,1.0,0.9930243950665818
4.25,1.0,0.9951057499154872
4.5,1.0,0.9940842766509189
4.75,1.0,0.9952296932939546
5.0,1.0,0.9952296932939546
0.0,1.25,1.0
0.25,1.25,1.0
0.5,1.25,0.999999999999992
0.75,1.25,0.9999999999606834
1.0,1.25,0.99999999522404
1.25,1.25,0.9999995392238585
1.5,1.25,0.9999925271242446
1.75,1.25,0.9999321489068597
2.0,1.25,0.9993271261852557
2.25,1.25,0.9968095192765873
2.5,1.25,0.9937938086236592
2.75,1.25,0.9948534406106726
3.0,1.25,0.9976249187105006
3.25,1.25,0.9991799470966435
3.5,1.25,0.999534073287982
3.75,1.25,0.9996936896750874
4.0,1.25,0.9997514065028316
4.25,1.25,0.9997286968465804
4.5,1.25,0.9997220900915419
4.75,1.25,0.999665267291667
5.0,1.25,0.999665267291667
0.0,1.5,1.0
0.25,1.5,1.0
0.5,1.5,1.0
0.75,1.5,1.0
1.0,1.5,0.9999999999999939
1.25,1.5,0.9999999999992577
1.5,1.5,0.9999999999590201
1.75,1.5,0.9999999968591897
2.0,1.5,0.9999999158129409
2.25,1.5,0.9999991298082981
2.5,1.5,0.9999960274973257
2.75,1.5,0.9999942330056808
3.0,1.5,0.9999924521348865
3.25,1.5,0.9999947579150344
3.5,1.5,0.9999962552291167
3.75,1.5,0.9999962500279943
4.0,1.5,0.9999952655026256
4.25,1.5,0.9999927685985224
4.5,1.5,0.9999912749986188
4.75,1.5,0.9999923368556163
5.0,1.5,0.9999923368556163
0.0,1.75,1.0
0.25,1.75,1.0
0.5,1.75,1.0
0.75,1.75,1.0
1.0,1.75,1.0
1.25,1.75,1.0
1.5,1.75,0.9999999999999993
1.75,1.75,0.9999999999999759
2.0,1.75,0.9999999999988176
2.25,1.75,0.9999999999566859
2.5,1.75,0.9999999996186274
2.75,1.75,0.9999999973928598
3.0,1.75,0.9999999945278382
3.25,1.75,0.9999999802612671
3.5,1.75,0.9999999582076518
3.75,1.75,0.9999998907030504
4.0,1.75,0.9999998136800444
4.25,1.75,0.9999996985257987
4.5,1.75,0.9999993132276648
4.75,1.75,0.9999989256419977
5.0,1.75,0.9999989256419977
0.0,2.0,1.0
0.25,2.0,1.0
0.5,2.0,1.0
0.75,2.0,1.0
1.0,2.0,1.0
1.25,2.0,1.0
1.5,2.0,0.9999999999999993
1.75,2.0,0.9999999999999759
2.0,2.0,0.9999999999988176
2.25,2.0,0.9999999999566859
2.5,2.0,0.9999999996186274
2.75,2.0,0.9999999973928598
3.0,2.0,0.9999999945278382
3.25,2.0,0.9999999802612671
3.5,2.0,0.9999999582076518
3.75,2.0,0.9999998907030504
4.0,2.0,0.9999998136800444
4.25,2.0,0.9999996985257987
4.5,2.0,0.9999993132276648
4.75,2.0,0.9999989256419977
5.0,2.0,0.9999989256419977


==> Results/pollutant/obj_obs_center_new.csv <==
x,y,obj
0.0,0.0,0.58250060255158
0.1,0.0,0.5782311723773144
0.2,0.0,0.5693556518886319
0.3,0.0,0.5544881988963799
0.4,0.0,0.5346577500917323
0.5,0.0,0.5104773267830401
0.6,0.0,0.4833372029681959
0.7,0.0,0.45506136630511834
0.8,0.0,0.4264542048404621
0.9,0.0,0.3985729333960516
1.0,0.0,0.373884023808223
1.1,0.0,0.35252415485392913
1.2,0.0,0.3366331567797856
1.3,0.0,0.328136077260526
1.4,0.0,NaN
1.5,0.0,NaN
1.6,0.0,0.027432430999734213
1.7,0.0,0.023879659812943675
1.8,0.0,0.01755532187446713
1.9,0.0,0.00972775104340196
2.0,0.0,0.0015541668431504373
2.1,0.0,0.006179556232371264
2.2,0.0,0.012854935051287117
2.3,0.0,0.018072887178895793
2.4,0.0,0.021619887380548878
2.5,0.0,0.02337722820186054
2.6,0.0,NaN
2.7,0.0,NaN
2.8,0.0,0.22702978255750317
2.9,0.0,0.2278506606930265
3.0,0.0,0.22941703571954367
3.1,0.0,0.23156540950432164
3.2,0.0,0.2342286398568734
3.3,0.0,0.23736489873166416
3.4,0.0,0.24083164806979135
3.5,0.0,0.244554570808186
3.6,0.0,0.2483161748068131
3.7,0.0,0.2523996108831819
3.8,0.0,0.2563056891720618
3.9,0.0,0.2604211496249369
4.0,0.0,0.2642680998907359
4.1,0.0,0.2681776383377066
4.2,0.0,0.27182044437955666
4.3,0.0,0.27546450642484205
4.4,0.0,0.279236431142129
4.5,0.0,0.28265977222793337
4.6,0.0,0.28607804794037217
4.7,0.0,0.28925370728961375
4.8,0.0,0.29240613552502975
4.9,0.0,0.29457989363267856
5.0,0.0,0.29457989363267856
0.0,0.1,0.5866708253416602
0.1,0.1,0.5834565609216276
0.2,0.1,0.5724585160449936
0.3,0.1,0.552644378652741
0.4,0.1,0.5252400016930504
0.5,0.1,0.4966364995540791
0.6,0.1,0.46641109649651713
0.7,0.1,0.4364380278195064
0.8,0.1,0.4104156712113636
0.9,0.1,0.3876546382142739
1.0,0.1,0.36587365561987206
1.1,0.1,0.34551865159344547
1.2,0.1,0.3292353985629095
1.3,0.1,0.31954394951899046
1.4,0.1,NaN
1.5,0.1,NaN
1.6,0.1,0.031317640437752585
1.7,0.1,0.02696014975730086
1.8,0.1,0.019634586919225875
1.9,0.1,0.010804093083053457
2.0,0.1,0.0017299385537736733
2.1,0.1,0.006625737510717823
2.2,0.1,0.013817251746623035
2.3,0.1,0.019486975513079294
2.4,0.1,0.023274021424914897
2.5,0.1,0.025158144685514805
2.6,0.1,NaN
2.7,0.1,NaN
2.8,0.1,0.2262264342171982
2.9,0.1,0.22707707494295565
3.0,0.1,0.22869640451248846
3.1,0.1,0.23119833161110423
3.2,0.1,0.2343165591874283
3.3,0.1,0.23781322978059746
3.4,0.1,0.24227097837400854
3.5,0.1,0.24626362618375067
3.6,0.1,0.25083480300665256
3.7,0.1,0.2553469246245369
3.8,0.1,0.25981021148977507
3.9,0.1,0.26420911153043136
4.0,0.1,0.26814072922522847
4.1,0.1,0.27224283438754426
4.2,0.1,0.2759152899342298
4.3,0.1,0.27959562731681614
4.4,0.1,0.28371843410785125
4.5,0.1,0.28653424649708625
4.6,0.1,0.28998889894618757
4.7,0.1,0.2931523772413212
4.8,0.1,0.296310453979474
4.9,0.1,0.29839092085886737
5.0,0.1,0.29839092085886737
0.0,0.2,0.5848994674512691
0.1,0.2,0.5819037099242514
0.2,0.2,0.5560707555664092
0.3,0.2,0.5151521472825052
0.4,0.2,0.46877028973116536
0.5,0.2,0.4252874387696982
0.6,0.2,0.3927218651053162
0.7,0.2,0.36440111958620386
0.8,0.2,0.34757156513787874
0.9,0.2,0.3356910809897676
1.0,0.2,0.3294619257342092
1.1,0.2,0.321987107671338
1.2,0.2,0.31081506175138157
1.3,0.2,0.3008723930435625
1.4,0.2,NaN
1.5,0.2,NaN
1.6,0.2,0.04053720099844188
1.7,0.2,0.03378010153760679
1.8,0.2,0.023952094412693352
1.9,0.2,0.013106501227553451
2.0,0.2,0.002532414845774705
2.1,0.2,0.007138519742932261
2.2,0.2,0.01535696598874631
2.3,0.2,0.021925809145807405
2.4,0.2,0.02641555538121366
2.5,0.2,0.028646318149969218
2.6,0.2,NaN
2.7,0.2,NaN
2.8,0.2,0.22450709894798584
2.9,0.2,0.22550429911972883
3.0,0.2,0.22757781262763807
3.1,0.2,0.23069474145855895
3.2,0.2,0.23519355670367464
3.3,0.2,0.24044847191093097
3.4,0.2,0.24602891315579667
3.5,0.2,0.2531152533554263
3.6,0.2,0.25804652855725535
3.7,0.2,0.26498350637747436
3.8,0.2,0.26944948031947485
3.9,0.2,0.27485360927939334
4.0,0.2,0.2811260349784541
4.1,0.2,0.2850988321867889
4.2,0.2,0.28801073473202565
4.3,0.2,0.29260670945571626
4.4,0.2,0.2968900035147883
4.5,0.2,0.29864502304525337
4.6,0.2,0.3031377382610695
4.7,0.2,0.3046893738785785
4.8,0.2,0.30843611661903975
4.9,0.2,0.31053835626359355
5.0,0.2,0.31053835626359355
0.0,0.3,0.6032030216482663
0.1,0.3,0.5405957669669795
0.2,0.3,0.4367712215661361
0.3,0.3,0.34345950911674045
0.4,0.3,0.3013044697967976
0.5,0.3,0.2859262828284473
0.6,0.3,0.30597749037265737
0.7,0.3,0.20945548424563115
0.8,0.3,0.19827770398333716
0.9,0.3,0.1702507397052777
1.0,0.3,0.2695638881617905
1.1,0.3,0.2763823990893048
1.2,0.3,0.30192565418369394
1.3,0.3,0.2822904731789182
1.4,0.3,NaN
1.5,0.3,NaN
1.6,0.3,0.04076487760334689
1.7,0.3,0.007677513092991211
1.8,0.3,0.04628347121849838
1.9,0.3,0.13414638180468275
2.0,0.3,0.028407963260413564
2.1,0.3,0.045888397096346144
2.2,0.3,0.11597616740729022
2.3,0.3,0.06656135924257624
2.4,0.3,0.04270166112084538
2.5,0.3,0.063858219676295
2.6,0.3,NaN
2.7,0.3,NaN
2.8,0.3,0.26756999242422885
2.9,0.3,0.2582039624924631
3.0,0.3,0.2726471904005653
3.1,0.3,0.541532449584239
3.2,0.3,0.20073275656776074
3.3,0.3,0.5477502781244076
3.4,0.3,0.08886545736851205
3.5,0.3,0.714899313911686
3.6,0.3,0.1770230073851289
3.7,0.3,0.07237416590827148
3.8,0.3,0.565324727649634
3.9,0.3,0.1480342216507279
4.0,0.3,0.03623157636299054
4.1,0.3,0.08135704133339583
4.2,0.3,0.10761886732779875
4.3,0.3,0.5628447713878854
4.4,0.3,0.670721826410862
4.5,0.3,0.03910997663347498
4.6,0.3,0.5420659572954891
4.7,0.3,0.243065814906277
4.8,0.3,0.0453944804242185
4.9,0.3,0.9831951877785239
5.0,0.3,0.9831951877785239
0.0,0.4,0.6111832780332777
0.1,0.4,0.43195342863448233
0.2,0.4,0.33981158412978263
0.3,0.4,0.3226065859673554
0.4,0.4,0.3566602308906984
0.5,0.4,0.41087664145652236
0.6,0.4,0.17304689072280416
0.7,0.4,0.25574208112547075
0.8,0.4,0.33454222771205594
0.9,0.4,0.05212007838935115
1.0,0.4,0.116361628418937
1.1,0.4,0.07568345551603956
1.2,0.4,0.24987134038626568
1.3,0.4,0.1656662924617309
1.4,0.4,0.18164190416902093
1.5,0.4,0.10324051602452122
1.6,0.4,0.013531340050343703
1.7,0.4,0.059620274525326866
1.8,0.4,0.155487076202936
1.9,0.4,0.08072228767984523
2.0,0.4,0.03923802629594242
2.1,0.4,0.08874891285155027
2.2,0.4,0.058190255257381605
2.3,0.4,0.08924555947958605
2.4,0.4,0.14318622856292443
2.5,0.4,0.14806583524672948
2.6,0.4,NaN
2.7,0.4,NaN
2.8,0.4,0.0854209435209212
2.9,0.4,0.254191792286051
3.0,0.4,0.08316535170160619
3.1,0.4,0.26480172933213936
3.2,0.4,0.08001563517843994
3.3,0.4,0.22414584119857411
3.4,0.4,0.1526179672411473
3.5,0.4,0.05032760776764724
3.6,0.4,0.4219785308264386
3.7,0.4,0.5276380231607539
3.8,0.4,0.3346560355478693
3.9,0.4,0.48056901425973303
4.0,0.4,0.8220912369901198
4.1,0.4,0.3596606050643435
4.2,0.4,0.9518919632208549
4.3,0.4,0.24507968887926748
4.4,0.4,0.036088677226163435
4.5,0.4,0.786649253903193
4.6,0.4,0.5163181566352069
4.7,0.4,0.4107051898247577
4.8,0.4,0.38088136915718407
4.9,0.4,0.6525831327839006
5.0,0.4,0.6525831327839006
0.0,0.5,0.9575471509748963
0.1,0.5,0.9462396383731516
0.2,0.5,0.9173761533591857
0.3,0.5,0.855034377298059
0.4,0.5,0.8077534413731408
0.5,0.5,0.6415727203936379
0.6,0.5,0.6441149448397909
0.7,0.5,0.5789125080177047
0.8,0.5,0.2539601286483033
0.9,0.5,0.3194948655387815
1.0,0.5,0.29638530957528353
1.1,0.5,0.18585054747753796
1.2,0.5,0.031961242501081906
1.3,0.5,0.03540481426182503
1.4,0.5,0.047749012542551324
1.5,0.5,0.07813635507246347
1.6,0.5,0.04605487437718488
1.7,0.5,0.010498451970860927
1.8,0.5,0.05801229270111874
1.9,0.5,0.06266458259596239
2.0,0.5,0.15625181089172557
2.1,0.5,0.0812746840644175
2.2,0.5,0.032951414787929095
2.3,0.5,0.09610238316268772
2.4,0.5,0.045160913939722915
2.5,0.5,0.014297142421506218
2.6,0.5,NaN
2.7,0.5,NaN
2.8,0.5,0.24795773141873506
2.9,0.5,0.12099846399293437
3.0,0.5,0.42505359029637413
3.1,0.5,0.04958585959974596
3.2,0.5,0.5041835877228203
3.3,0.5,0.41004054653347155
3.4,0.5,0.09021849576879809
3.5,0.5,0.5825116743368012
3.6,0.5,0.3734912318222175
3.7,0.5,0.4539036649434564
3.8,0.5,0.47620174781212
3.9,0.5,0.6593811245018032
4.0,0.5,0.23377421827811362
4.1,0.5,0.5537264288101847
4.2,0.5,0.3818972949334659
4.3,0.5,0.4805344786653519
4.4,0.5,0.2623377765745288
4.5,0.5,0.6788910989298459
4.6,0.5,0.3573593648675
4.7,0.5,0.3387081632422388
4.8,0.5,0.6686966900993213
4.9,0.5,0.7651584742221532
5.0,0.5,0.7651584742221532
0.0,0.6,0.9519464664184188
0.1,0.6,0.953796992583257
0.2,0.6,0.9486542235235569
0.3,0.6,0.9352174314873134
0.4,0.6,0.9127701315577377
0.5,0.6,0.8806977738187758
0.6,0.6,0.8383944567862978
0.7,0.6,0.7832459281409666
0.8,0.6,0.7134042760254568
0.9,0.6,0.6329381583901261
1.0,0.6,0.5358906114027654
1.1,0.6,0.43304462477552386
1.2,0.6,0.3382163482211089
1.3,0.6,0.25598773248695517
1.4,0.6,0.20402508174657238
1.5,0.6,0.17805801981864436
1.6,0.6,0.17497187667736872
1.7,0.6,0.17177979046429337
1.8,0.6,0.1652386390998007
1.9,0.6,0.15325763489039185
2.0,0.6,0.13360352933707462
2.1,0.6,0.10909607630554263
2.2,0.6,0.0867556658201692
2.3,0.6,0.07131199904927735
2.4,0.6,0.06496488522354052
2.5,0.6,0.06580721366340218
2.6,0.6,NaN
2.7,0.6,NaN
2.8,0.6,0.20490459490081894
2.9,0.6,0.21326569138008933
3.0,0.6,0.23264764152670125
3.1,0.6,0.2606977732103528
3.2,0.6,0.2910676310793265
3.3,0.6,0.3219615570151854
3.4,0.6,0.3524866630684003
3.5,0.6,0.37836056407431606
3.6,0.6,0.4015269392560367
3.7,0.6,0.41817593764115474
3.8,0.6,0.43349675403274335
3.9,0.6,0.4411525762457255
4.0,0.6,0.45478501847656383
4.1,0.6,0.45786702924248385
4.2,0.6,0.4624321598562844
4.3,0.6,0.46515746670648167
4.4,0.6,0.46950120399645473
4.5,0.6,0.46786667394785586
4.6,0.6,0.4687120977213865
4.7,0.6,0.46916766609754323
4.8,0.6,0.47186718120307325
4.9,0.6,0.46883589488127486
5.0,0.6,0.46883589488127486
0.0,0.7,0.9517902731935617
0.1,0.7,0.9531651260393184
0.2,0.7,0.9528412012385435
0.3,0.7,0.9490910782674978
0.4,0.7,0.9409385556943102
0.5,0.7,0.9276304406164533
0.6,0.7,0.9094196583991632
0.7,0.7,0.8815901254984262
0.8,0.7,0.8456381376252902
0.9,0.7,0.7998139894391313
1.0,0.7,0.7395871991137092
1.1,0.7,0.6731672655480132
1.2,0.7,0.6014113916909865
1.3,0.7,0.5303950305102123
1.4,0.7,0.47336275207810197
1.5,0.7,0.4313346898151686
1.6,0.7,0.39788574998395027
1.7,0.7,0.3694062164157469
1.8,0.7,0.34022746464199227
1.9,0.7,0.3040322061174384
2.0,0.7,0.2626454608133538
2.1,0.7,0.21380833089596646
2.2,0.7,0.16580545342707792
2.3,0.7,0.12369413677990145
2.4,0.7,0.09603526010361578
2.5,0.7,0.08709191010678603
2.6,0.7,NaN
2.7,0.7,NaN
2.8,0.7,0.19510036507118247
2.9,0.7,0.21747016248045178
3.0,0.7,0.2535712345591783
3.1,0.7,0.2960120922681287
3.2,0.7,0.33863343340743146
3.3,0.7,0.3750553836181122
3.4,0.7,0.4113774681246953
3.5,0.7,0.44282129079370863
3.6,0.7,0.46185463096807333
3.7,0.7,0.48228838704169663
3.8,0.7,0.49830985048740356
3.9,0.7,0.5026680164421734
4.0,0.7,0.5182446510073448
4.1,0.7,0.52072190547673
4.2,0.7,0.5252919458962299
4.3,0.7,0.5258257419372199
4.4,0.7,0.5298518476502565
4.5,0.7,0.5286696454764438
4.6,0.7,0.5286434536404556
4.7,0.7,0.5270450209009239
4.8,0.7,0.5283867597798855
4.9,0.7,0.5225372681953809
5.0,0.7,0.5225372681953809
0.0,0.8,0.952750809650402
0.1,0.8,0.9532334370122066
0.2,0.8,0.9535382412809456
0.3,0.8,0.9525220677318612
0.4,0.8,0.9494469453192412
0.5,0.8,0.9436584045138192
0.6,0.8,0.9343171822320829
0.7,0.8,0.9211862611825166
0.8,0.8,0.9036864677241787
0.9,0.8,0.8784958293571528
1.0,0.8,0.8468147776758826
1.1,0.8,0.8085235045035656
1.2,0.8,0.7657554085532765
1.3,0.8,0.7195086190291777
1.4,0.8,0.6741006408706071
1.5,0.8,0.6319547458363153
1.6,0.8,0.5978822508114137
1.7,0.8,0.5563479592852213
1.8,0.8,0.518894618196185
1.9,0.8,0.47307753896056187
2.0,0.8,0.4203665803273139
2.1,0.8,0.3607559080252113
2.2,0.8,0.29138818704440184
2.3,0.8,0.22507233231274595
2.4,0.8,0.16739025950572792
2.5,0.8,0.13442707783018087
2.6,0.8,0.1425519902746159
2.7,0.8,0.16652065768411883
2.8,0.8,0.20087343952848868
2.9,0.8,0.24877022608168167
3.0,0.8,0.30292010413442644
3.1,0.8,0.3590054371794122
3.2,0.8,0.4062458053092194
3.3,0.8,0.4462433765504448
3.4,0.8,0.4820262352151618
3.5,0.8,0.5138127420585656
3.6,0.8,0.5306412514392663
3.7,0.8,0.5486698033476808
3.8,0.8,0.5609359573696887
3.9,0.8,0.5673755633804133
4.0,0.8,0.5773880091023286
4.1,0.8,0.5830516062835834
4.2,0.8,0.5846577131243982
4.3,0.8,0.5848447479438497
4.4,0.8,0.5855805553308071
4.5,0.8,0.5895518328611019
4.6,0.8,0.5839314525436354
4.7,0.8,0.5853721933537186
4.8,0.8,0.5818407991768472
4.9,0.8,0.5772486042436985
5.0,0.8,0.5772486042436985
0.0,0.9,0.9546092883195277
0.1,0.9,0.9542007459666966
0.2,0.9,0.9542633884141782
0.3,0.9,0.9539510825989456
0.4,0.9,0.952693959446338
0.5,0.9,0.9499432690222318
0.6,0.9,0.9452568774224652
0.7,0.9,0.9382004130842801
0.8,0.9,0.9287730029210078
0.9,0.9,0.9154399319119315
1.0,0.9,0.8986369561759229
1.1,0.9,0.8766339206574373
1.2,0.9,0.8527349169914004
1.3,0.9,0.8243258828599498
1.4,0.9,0.7939498337705159
1.5,0.9,0.7648355301456814
1.6,0.9,0.7328021126877834
1.7,0.9,0.7015465048436791
1.8,0.9,0.6644879034952057
1.9,0.9,0.62317301023309
2.0,0.9,0.5747337357995435
2.1,0.9,0.5173251812889355
2.2,0.9,0.45107404499368325
2.3,0.9,0.3780894923143841
2.4,0.9,0.30535695457021783
2.5,0.9,0.25384401098326975
2.6,0.9,0.23547992673639165
2.7,0.9,0.24587576795590793
2.8,0.9,0.2822720317926022
2.9,0.9,0.33593276165783775
3.0,0.9,0.3936537224575364
3.1,0.9,0.444197722037108
3.2,0.9,0.4905631974495311
3.3,0.9,0.5259400822017416
3.4,0.9,0.5568686053912884
3.5,0.9,0.5826275114055994
3.6,0.9,0.596265474230621
3.7,0.9,0.6104552315013922
3.8,0.9,0.6225309425877618
3.9,0.9,0.6287428188376264
4.0,0.9,0.6351287947478023
4.1,0.9,0.6393975476463671
4.2,0.9,0.6411173024209134
4.3,0.9,0.6394793006169127
4.4,0.9,0.6416313679278468
4.5,0.9,0.6413436912778958
4.6,0.9,0.6360136953598657
4.7,0.9,0.6371202450605492
4.8,0.9,0.6337716177222735
4.9,0.9,0.631414420029366
5.0,0.9,0.631414420029366
0.0,1.0,0.9573468621228828
0.1,1.0,0.95607923620225
0.2,1.0,0.9555622393168126
0.3,1.0,0.9552044933074378
0.4,1.0,0.9544790165203253
0.5,1.0,0.9531339535134191
0.6,1.0,0.9504900787407382
0.7,1.0,0.9466853492698883
0.8,1.0,0.9409445122184755
0.9,1.0,0.9335057249924922
1.0,1.0,0.9241814767353236
1.1,1.0,0.9116769222926888
1.2,1.0,0.8977610660581332
1.3,1.0,0.8807366280724709
1.4,1.0,0.8609529989956128
1.5,1.0,0.8421153944719673
1.6,1.0,0.8185535211253787
1.7,1.0,0.7936205404333501
1.8,1.0,0.7674508968982978
1.9,1.0,0.7358202913303885
2.0,1.0,0.6969909006481387
2.1,1.0,0.6523030181760936
2.2,1.0,0.5992287287908445
2.3,1.0,0.538781094693851
2.4,1.0,0.4839612885909296
2.5,1.0,0.432891132077816
2.6,1.0,0.40600324092488443
2.7,1.0,0.4048303751401949
2.8,1.0,0.42581838870412103
2.9,1.0,0.4627056356162834
3.0,1.0,0.5070445786425741
3.1,1.0,0.5472841317386816
3.2,1.0,0.5773594095121739
3.3,1.0,0.6054375812322417
3.4,1.0,0.6283680951705889
3.5,1.0,0.6485497117782569
3.6,1.0,0.6570790418056187
3.7,1.0,0.6714296055939784
3.8,1.0,0.6787513149990062
3.9,1.0,0.6828154823549598
4.0,1.0,0.6864752121591865
4.1,1.0,0.6908246389273058
4.2,1.0,0.6903518974918699
4.3,1.0,0.6892457224811811
4.4,1.0,0.6889380165258516
4.5,1.0,0.6847267441474569
4.6,1.0,0.685777818605267
4.7,1.0,0.6830312036013622
4.8,1.0,0.6799986592976196
4.9,1.0,0.6799798161369025
5.0,1.0,0.6799798161369025
0.0,1.1,0.9603079986367958
0.1,1.1,0.958479761166701
0.2,1.1,0.9574657557825444
0.3,1.1,0.9568753017059133
0.4,1.1,0.9562149183806686
0.5,1.1,0.955288155189188
0.6,1.1,0.9537610576318086
0.7,1.1,0.9514417722907934
0.8,1.1,0.9483599025170862
0.9,1.1,0.9435807412754609
1.0,1.1,0.937850576206164
1.1,1.1,0.9301848405943728
1.2,1.1,0.9216215715753416
1.3,1.1,0.9108575720841563
1.4,1.1,0.8994634383954511
1.5,1.1,0.8856834108078246
1.6,1.1,0.8702628305341868
1.7,1.1,0.8534096521021534
1.8,1.1,0.834446368748311
1.9,1.1,0.8106222885990414
2.0,1.1,0.7822142779085024
2.1,1.1,0.7506502701267461
2.2,1.1,0.7161581404549042
2.3,1.1,0.6773716384978585
2.4,1.1,0.634328162927708
2.5,1.1,0.5981533022222612
2.6,1.1,0.5742630648615734
2.7,1.1,0.570732462215122
2.8,1.1,0.5762000633948464
2.9,1.1,0.5925571878844427
3.0,1.1,0.6145169655026133
3.1,1.1,0.6400189747742324
3.2,1.1,0.6616369199008959
3.3,1.1,0.6789557485645821
3.4,1.1,0.6935193716896286
3.5,1.1,0.7064083957188556
3.6,1.1,0.7124655181095372
3.7,1.1,0.7241692997583632
3.8,1.1,0.7255849382088385
3.9,1.1,0.7315960936449447
4.0,1.1,0.7314677039880226
4.1,1.1,0.7317936519995046
4.2,1.1,0.7340880696620157
4.3,1.1,0.7309904119078184
4.4,1.1,0.7291240280377232
4.5,1.1,0.7274874708918311
4.6,1.1,0.7270419938331958
4.7,1.1,0.7218525171916234
4.8,1.1,0.7183779640054535
4.9,1.1,0.7170025713523064
5.0,1.1,0.7170025713523064
0.0,1.2,0.9672826440327832
0.1,1.2,0.9615079466089175
0.2,1.2,0.959928602242697
0.3,1.2,0.9589393114315462
0.4,1.2,0.9581627519647898
0.5,1.2,0.9573618033073075
0.6,1.2,0.9562668928287451
0.7,1.2,0.9546603418944468
0.8,1.2,0.9525141473659355
0.9,1.2,0.9496058780719623
1.0,1.2,0.9460656331842316
1.1,1.2,0.9412490438000101
1.2,1.2,0.935862172920075
1.3,1.2,0.9293920536378665
1.4,1.2,0.9214744898579531
1.5,1.2,0.9118924189422408
1.6,1.2,0.9021524051122982
1.7,1.2,0.8909712456785375
1.8,1.2,0.8764896726508472
1.9,1.2,0.859980799034437
2.0,1.2,0.8421513468173957
2.1,1.2,0.8211755839302246
2.2,1.2,0.7950754773863977
2.3,1.2,0.7709850804280002
2.4,1.2,0.7412443837644834
2.5,1.2,0.7187225259379973
2.6,1.2,0.7007354968958651
2.7,1.2,0.6932936436250439
2.8,1.2,0.6926526440419719
2.9,1.2,0.6957934885442811
3.0,1.2,0.7069391371841928
3.1,1.2,0.7178859841301168
3.2,1.2,0.7292282017450206
3.3,1.2,0.7396564073180061
3.4,1.2,0.7466341842571954
3.5,1.2,0.7555711067317786
3.6,1.2,0.7619267298293517
3.7,1.2,0.7646164894905783
3.8,1.2,0.7673164117068022
3.9,1.2,0.7702638034077991
4.0,1.2,0.7712783227636154
4.1,1.2,0.769968115257471
4.2,1.2,0.768421932985081
4.3,1.2,0.7689911318247551
4.4,1.2,0.7632639262240636
4.5,1.2,0.7635909916354819
4.6,1.2,0.7595447458830307
4.7,1.2,0.7577057615231304
4.8,1.2,0.7521498634312298
4.9,1.2,0.7507603195501881
5.0,1.2,0.7507603195501881
0.0,1.3,0.965274956565752
0.1,1.3,0.9562796423507133
0.2,1.3,0.9625409355306314
0.3,1.3,0.9613546251848115
0.4,1.3,0.9603373395373371
0.5,1.3,0.9594915073506725
0.6,1.3,0.9585905519910908
0.7,1.3,0.9574580673032087
0.8,1.3,0.9558448636904721
0.9,1.3,0.9539076229255066
1.0,1.3,0.9514205276802843
1.1,1.3,0.9482108162433102
1.2,1.3,0.9446157079290378
1.3,1.3,0.9400594716441762
1.4,1.3,0.9354012550498366
1.5,1.3,0.9287143354803398
1.6,1.3,0.9217551720306791
1.7,1.3,0.9136687272884799
1.8,1.3,0.9036516432058488
1.9,1.3,0.8941061444842052
2.0,1.3,0.8803819114622635
2.1,1.3,0.8660067388824457
2.2,1.3,0.8502790146366438
2.3,1.3,0.8348265600369692
2.4,1.3,0.8146217789095802
2.5,1.3,0.799237254277841
2.6,1.3,0.7850432068049942
2.7,1.3,0.7765556234604354
2.8,1.3,0.7746575033530593
2.9,1.3,0.7727464112897112
3.0,1.3,0.7759579066529161
3.1,1.3,0.7796170891935595
3.2,1.3,0.7830892478979438
3.3,1.3,0.7895236255337696
3.4,1.3,0.7922215396688104
3.5,1.3,0.795788611405444
3.6,1.3,0.7999540732707286
3.7,1.3,0.8018228824445369
3.8,1.3,0.8014510717037051
3.9,1.3,0.8027650661670223
4.0,1.3,0.8017740769028916
4.1,1.3,0.801637385179107
4.2,1.3,0.7996346516827404
4.3,1.3,0.7967071852268424
4.4,1.3,0.7949077739658511
4.5,1.3,0.7916850352004862
4.6,1.3,0.7892096574835493
4.7,1.3,0.789185124590418
4.8,1.3,0.7839624853878734
4.9,1.3,0.7801913990857422
5.0,1.3,0.7801913990857422
0.0,1.4,0.9390312327068214
0.1,1.4,0.9942898639185394
0.2,1.4,0.9656127656725315
0.3,1.4,0.9639984214263282
0.4,1.4,0.9627903585302978
0.5,1.4,0.961873718970138
0.6,1.4,0.9608579922676111
0.7,1.4,0.9598984302611399
0.8,1.4,0.9586105485578427
0.9,1.4,0.9573565631289224
1.0,1.4,0.9555449272744158
1.1,1.4,0.9533889401413699
1.2,1.4,0.9508757016075133
1.3,1.4,0.9476347601395788
1.4,1.4,0.9442520967774026
1.5,1.4,0.9397502827426291
1.6,1.4,0.9350094259256732
1.7,1.4,0.9291962930394013
1.8,1.4,0.9230072722773391
1.9,1.4,0.9152483616548234
2.0,1.4,0.9065690215086805
2.1,1.4,0.8966663173316343
2.2,1.4,0.8856316416746222
2.3,1.4,0.8741271328485104
2.4,1.4,0.8626459839671136
2.5,1.4,0.8509553840572524
2.6,1.4,0.8413343583707841
2.7,1.4,0.8317769062628794
2.8,1.4,0.8296240349068646
2.9,1.4,0.8262033955287276
3.0,1.4,0.824903543047029
3.1,1.4,0.8257680655342192
3.2,1.4,0.8261958252536221
3.3,1.4,0.8286086469899531
3.4,1.4,0.8286760582716818
3.5,1.4,0.8298159676484521
3.6,1.4,0.8308391431700298
3.7,1.4,0.8326823397816584
3.8,1.4,0.8295760853707688
3.9,1.4,0.8299224722390466
4.0,1.4,0.828093223143351
4.1,1.4,0.8262578594663305
4.2,1.4,0.825577920493546
4.3,1.4,0.8224387122520571
4.4,1.4,0.8211291650709879
4.5,1.4,0.8176513259975109
4.6,1.4,0.8152339398550785
4.7,1.4,0.8123233135589932
4.8,1.4,0.8097773043084142
4.9,1.4,0.8045424794552651
5.0,1.4,0.8045424794552651
0.0,1.5,0.9418867497360878
0.1,1.5,0.9389445480168965
0.2,1.5,0.970442898382375
0.3,1.5,0.966866263244389
0.4,1.5,0.9651898308058859
0.5,1.5,0.9641754572192694
0.6,1.5,0.9632882651793849
0.7,1.5,0.9622894184771336
0.8,1.5,0.9613664935188967
0.9,1.5,0.9602031795398044
1.0,1.5,0.9589012543076338
1.1,1.5,0.957287295036834
1.2,1.5,0.9553302384890714
1.3,1.5,0.9533303094296237
1.4,1.5,0.9505121877891748
1.5,1.5,0.9477613094202568
1.6,1.5,0.9435360489171345
1.7,1.5,0.9396332284859181
1.8,1.5,0.93556927884458
1.9,1.5,0.9301103050434203
2.0,1.5,0.9232088391433013
2.1,1.5,0.9170308277552295
2.2,1.5,0.9094632335946762
2.3,1.5,0.9017978076677106
2.4,1.5,0.8949795602109438
2.5,1.5,0.8854129779607306
2.6,1.5,0.8775214195296241
2.7,1.5,0.871825014541928
2.8,1.5,0.866937143605961
2.9,1.5,0.8636869753194479
3.0,1.5,0.8604032276763104
3.1,1.5,0.859526103681902
3.2,1.5,0.8592702542944477
3.3,1.5,0.8579491286913932
3.4,1.5,0.856505378136753
3.5,1.5,0.8575529251040848
3.6,1.5,0.8555501049103099
3.7,1.5,0.8549888379732152
3.8,1.5,0.8533117546909591
3.9,1.5,0.852518978092588
4.0,1.5,0.8503190143651566
4.1,1.5,0.8487144897626959
4.2,1.5,0.8456299825632522
4.3,1.5,0.8441803808559644
4.4,1.5,0.8417538632285563
4.5,1.5,0.8388653468432368
4.6,1.5,0.8362590810024652
4.7,1.5,0.8323493083070275
4.8,1.5,0.8317138214495785
4.9,1.5,0.8271240450317736
5.0,1.5,0.8271240450317736
0.0,1.6,0.9639227940438714
0.1,1.6,0.9476982608659957
0.2,1.6,0.9758466645133258
0.3,1.6,0.969318809985475
0.4,1.6,0.9675385188040156
0.5,1.6,0.9665683952143808
0.6,1.6,0.9655100341911447
0.7,1.6,0.9646694357393137
0.8,1.6,0.9638733882348742
0.9,1.6,0.9627923053284121
1.0,1.6,0.9617982055832615
1.1,1.6,0.9603275068598057
1.2,1.6,0.9588964320143549
1.3,1.6,0.9572711461090774
1.4,1.6,0.9553862093262381
1.5,1.6,0.952847114637538
1.6,1.6,0.950352570814876
1.7,1.6,0.9475918939192068
1.8,1.6,0.9440888070733803
1.9,1.6,0.9403320024156274
2.0,1.6,0.9357980933704079
2.1,1.6,0.9311448663685042
2.2,1.6,0.9252166714992063
2.3,1.6,0.9200507761854844
2.4,1.6,0.9149480570066404
2.5,1.6,0.9097666771359124
2.6,1.6,0.9044920256545668
2.7,1.6,0.8996419563276823
2.8,1.6,0.8944519434701815
2.9,1.6,0.8907071025735633
3.0,1.6,0.8870892550101387
3.1,1.6,0.884498156412628
3.2,1.6,0.8821830961633571
3.3,1.6,0.8810066305083639
3.4,1.6,0.8790712277813479
3.5,1.6,0.8777539684404222
3.6,1.6,0.876401876694531
3.7,1.6,0.8735539725066939
3.8,1.6,0.8726212891236997
3.9,1.6,0.8707611512633101
4.0,1.6,0.868687883412204
4.1,1.6,0.8661509963608205
4.2,1.6,0.8639256033980821
4.3,1.6,0.8619586686490752
4.4,1.6,0.8590466593554036
4.5,1.6,0.8569335434436378
4.6,1.6,0.853869257766821
4.7,1.6,0.8503456653434189
4.8,1.6,0.8497807652064786
4.9,1.6,0.8457014590243125
5.0,1.6,0.8457014590243125
0.0,1.7,0.9754451883707782
0.1,1.7,0.9761234169527564
0.2,1.7,0.9709916457097607
0.3,1.7,0.9716871117284116
0.4,1.7,0.9718564402881852
0.5,1.7,0.9692978503988963
0.6,1.7,0.9677639159648722
0.7,1.7,0.9668434585075827
0.8,1.7,0.9660879835122677
0.9,1.7,0.9651703872576792
1.0,1.7,0.9640254133770471
1.1,1.7,0.9631894023322727
1.2,1.7,0.9618064493701877
1.3,1.7,0.9605225926273702
1.4,1.7,0.9592109425922385
1.5,1.7,0.9571906269313964
1.6,1.7,0.9553055640206005
1.7,1.7,0.9530536012081645
1.8,1.7,0.9502262481890443
1.9,1.7,0.9477449992957555
2.0,1.7,0.9444984579030561
2.1,1.7,0.9404455860213452
2.2,1.7,0.9366160923000014
2.3,1.7,0.9334707247127457
2.4,1.7,0.9292712000379019
2.5,1.7,0.9242795587228257
2.6,1.7,0.9200134469517302
2.7,1.7,0.9170752380073686
2.8,1.7,0.9121958451608386
2.9,1.7,0.9095994802239362
3.0,1.7,0.9067517234676047
3.1,1.7,0.9035247383868062
3.2,1.7,0.9003462648310198
3.3,1.7,0.8981519058880553
3.4,1.7,0.8965511462238004
3.5,1.7,0.8941276833214855
3.6,1.7,0.8923610160327334
3.7,1.7,0.8896790861799679
3.8,1.7,0.8876259351824699
3.9,1.7,0.8859784582516856
4.0,1.7,0.8828532451181844
4.1,1.7,0.8806894619367748
4.2,1.7,0.8782999440644985
4.3,1.7,0.8767162480960077
4.4,1.7,0.8727371291835513
4.5,1.7,0.8716683843085876
4.6,1.7,0.8688467319407583
4.7,1.7,0.8659974963047654
4.8,1.7,0.863523694519536
4.9,1.7,0.8603409254387654
5.0,1.7,0.8603409254387654
0.0,1.8,0.973291542272313
0.1,1.8,0.972937569544387
0.2,1.8,0.9725455203886293
0.3,1.8,0.9718878468474353
0.4,1.8,0.9716144441985991
0.5,1.8,0.970971284105642
0.6,1.8,0.9702331939009184
0.7,1.8,0.9693068182413525
0.8,1.8,0.9682516108034369
0.9,1.8,0.9674355427156275
1.0,1.8,0.9663898021546592
1.1,1.8,0.9653521226603817
1.2,1.8,0.9642584705256778
1.3,1.8,0.9632769421023515
1.4,1.8,0.9618013779338768
1.5,1.8,0.9603772670767488
1.6,1.8,0.9588882033293643
1.7,1.8,0.9571994978392647
1.8,1.8,0.9550871622357722
1.9,1.8,0.9530503799336437
2.0,1.8,0.950843595041269
2.1,1.8,0.9478086776548124
2.2,1.8,0.9449470899550528
2.3,1.8,0.9419902202208428
2.4,1.8,0.9388673551932207
2.5,1.8,0.9353213765338753
2.6,1.8,0.9319438979128467
2.7,1.8,0.9288615007364657
2.8,1.8,0.9262771760618081
2.9,1.8,0.9228763719865782
3.0,1.8,0.9199680992203627
3.1,1.8,0.9168350245487678
3.2,1.8,0.9138772684957218
3.3,1.8,0.9112612333035579
3.4,1.8,0.9086627305610918
3.5,1.8,0.9067714841071878
3.6,1.8,0.9034845369418218
3.7,1.8,0.901173663769089
3.8,1.8,0.8988106180516862
3.9,1.8,0.8958966538872352
4.0,1.8,0.8934102579445998
4.1,1.8,0.8909596216535131
4.2,1.8,0.8884856956410264
4.3,1.8,0.8859278883723383
4.4,1.8,0.882874665441343
4.5,1.8,0.8807964910997815
4.6,1.8,0.8776834362828363
4.7,1.8,0.8753119013994615
4.8,1.8,0.8724935180803278
4.9,1.8,0.8703053817430421
5.0,1.8,0.8703053817430421
0.0,1.9,0.9728916270443118
0.1,1.9,0.9724336591227121
0.2,1.9,0.9718075669640237
0.3,1.9,0.9715160878360196
0.4,1.9,0.9709537175591961
0.5,1.9,0.9703391881555213
0.6,1.9,0.9697808802953068
0.7,1.9,0.9691224257547223
0.8,1.9,0.968468262197244
0.9,1.9,0.9677157363908987
1.0,1.9,0.966966399163587
1.1,1.9,0.9661470799057591
1.2,1.9,0.9652448142673623
1.3,1.9,0.9642721170432663
1.4,1.9,0.9631977916742699
1.5,1.9,0.9619589601300071
1.6,1.9,0.9605290351956167
1.7,1.9,0.9591083591447475
1.8,1.9,0.9574980686398875
1.9,1.9,0.9557775437869508
2.0,1.9,0.9537555910449333
2.1,1.9,0.9515578000116458
2.2,1.9,0.9491370880378737
2.3,1.9,0.946486568324192
2.4,1.9,0.9441211011467531
2.5,1.9,0.9415171134115732
2.6,1.9,0.9385719254316147
2.7,1.9,0.9353244934214033
2.8,1.9,0.9325388418488226
2.9,1.9,0.9294364378606806
3.0,1.9,0.9262659626727586
3.1,1.9,0.923171984817073
3.2,1.9,0.9203586299957042
3.3,1.9,0.9174196192788615
3.4,1.9,0.9143141197606514
3.5,1.9,0.9113994597758278
3.6,1.9,0.9085059187747773
3.7,1.9,0.9057181600068012
3.8,1.9,0.9028067731682015
3.9,1.9,0.8999531660328937
4.0,1.9,0.8972101399897082
4.1,1.9,0.894450206631878
4.2,1.9,0.8917927644003177
4.3,1.9,0.8890040556454698
4.4,1.9,0.8864021598790962
4.5,1.9,0.8838655646735029
4.6,1.9,0.881079112670679
4.7,1.9,0.8784248364148818
4.8,1.9,0.8758807913303123
4.9,1.9,0.8739805871111836
5.0,1.9,0.8739805871111836
0.0,2.0,0.9728916270443118
0.1,2.0,0.9724336591227121
0.2,2.0,0.9718075669640237
0.3,2.0,0.9715160878360196
0.4,2.0,0.9709537175591961
0.5,2.0,0.9703391881555213
0.6,2.0,0.9697808802953068
0.7,2.0,0.9691224257547223
0.8,2.0,0.968468262197244
0.9,2.0,0.9677157363908987
1.0,2.0,0.966966399163587
1.1,2.0,0.9661470799057591
1.2,2.0,0.9652448142673623
1.3,2.0,0.9642721170432663
1.4,2.0,0.9631977916742699
1.5,2.0,0.9619589601300071
1.6,2.0,0.9605290351956167
1.7,2.0,0.9591083591447475
1.8,2.0,0.9574980686398875
1.9,2.0,0.9557775437869508
2.0,2.0,0.9537555910449333
2.1,2.0,0.9515578000116458
2.2,2.0,0.9491370880378737
2.3,2.0,0.946486568324192
2.4,2.0,0.9441211011467531
2.5,2.0,0.9415171134115732
2.6,2.0,0.9385719254316147
2.7,2.0,0.9353244934214033
2.8,2.0,0.9325388418488226
2.9,2.0,0.9294364378606806
3.0,2.0,0.9262659626727586
3.1,2.0,0.923171984817073
3.2,2.0,0.9203586299957042
3.3,2.0,0.9174196192788615
3.4,2.0,0.9143141197606514
3.5,2.0,0.9113994597758278
3.6,2.0,0.9085059187747773
3.7,2.0,0.9057181600068012
3.8,2.0,0.9028067731682015
3.9,2.0,0.8999531660328937
4.0,2.0,0.8972101399897082
4.1,2.0,0.894450206631878
4.2,2.0,0.8917927644003177
4.3,2.0,0.8890040556454698
4.4,2.0,0.8864021598790962
4.5,2.0,0.8838655646735029
4.6,2.0,0.881079112670679
4.7,2.0,0.8784248364148818
4.8,2.0,0.8758807913303123
4.9,2.0,0.8739805871111836
5.0,2.0,0.8739805871111836


==> Results/pollutant/obj_obs_center_new_mesh.csv <==
x,y,obj
0.0,0.0,0.5912643796648575
0.1,0.0,0.5868689220575899
0.2,0.0,0.5776978873251648
0.3,0.0,0.5631355374846182
0.4,0.0,0.5430946564450014
0.5,0.0,0.5182129998316845
0.6,0.0,0.4902217966537943
0.7,0.0,0.46215848162413364
0.8,0.0,0.43447547675632814
0.9,0.0,0.40491598773851356
1.0,0.0,0.37920714984596954
1.1,0.0,0.35735031623117886
1.2,0.0,0.3416435126618164
1.3,0.0,0.33299812183597943
1.4,0.0,1
1.5,0.0,1
1.6,0.0,0.027755910620272377
1.7,0.0,0.023997169767246505
1.8,0.0,0.017547086028491022
1.9,0.0,0.009666300068889116
2.0,0.0,0.001447685883152703
2.1,0.0,0.006350620675579599
2.2,0.0,0.013075312989622001
2.3,0.0,0.018336261538076378
2.4,0.0,0.021912348379731023
2.5,0.0,0.02366118837901051
2.6,0.0,1
2.7,0.0,1
2.8,0.0,0.2289525418146691
2.9,0.0,0.22973150422232796
3.0,0.0,0.23127407909201103
3.1,0.0,0.23340457578262974
3.2,0.0,0.23611945368875273
3.3,0.0,0.23922919935696296
3.4,0.0,0.2428165638402852
3.5,0.0,0.2464412181801561
3.6,0.0,0.2502611921778849
3.7,0.0,0.2544133461951091
3.8,0.0,0.2583553939810635
3.9,0.0,0.26202294721142766
4.0,0.0,0.26625415529398316
4.1,0.0,0.2703895831886524
4.2,0.0,0.27413295574432495
4.3,0.0,0.27797552482025
4.4,0.0,0.28147321687234855
4.5,0.0,0.28463502101095867
4.6,0.0,0.28811424070101127
4.7,0.0,0.29145839571524407
4.8,0.0,0.2945953980269094
4.9,0.0,0.29677801196957043
5.0,0.0,0.29677801196957043
0.0,0.1,0.5957105194785133
0.1,0.1,0.5921145869471403
0.2,0.1,0.5807717457786425
0.3,0.1,0.5604939412514778
0.4,0.1,0.5329690023600026
0.5,0.1,0.5022455653524149
0.6,0.1,0.47457595479737114
0.7,0.1,0.44277161470205856
0.8,0.1,0.4156154956420784
0.9,0.1,0.3929105499738246
1.0,0.1,0.3708867819785872
1.1,0.1,0.3513211618632201
1.2,0.1,0.33437572800876486
1.3,0.1,0.3242198353043826
1.4,0.1,1
1.5,0.1,1
1.6,0.1,0.03168675725132313
1.7,0.1,0.02711712958429078
1.8,0.1,0.01966100938314115
1.9,0.1,0.010777989466041983
2.0,0.1,0.0017060298205097155
2.1,0.1,0.006767659062173871
2.2,0.1,0.01404113251337361
2.3,0.1,0.01973393417340095
2.4,0.1,0.0235698093333082
2.5,0.1,0.02544827069630233
2.6,0.1,1
2.7,0.1,1
2.8,0.1,0.22813972722108586
2.9,0.1,0.2290179978109227
3.0,0.1,0.2306507034720875
3.1,0.1,0.2331348175182796
3.2,0.1,0.23620269358464938
3.3,0.1,0.2399286663338182
3.4,0.1,0.24422296722588271
3.5,0.1,0.24832779004313932
3.6,0.1,0.25272448760607774
3.7,0.1,0.2574084046817864
3.8,0.1,0.26162456562943187
3.9,0.1,0.2655633230059709
4.0,0.1,0.2704686691545186
4.1,0.1,0.27415792536329997
4.2,0.1,0.27767050400854953
4.3,0.1,0.2817977907371074
4.4,0.1,0.28545351456987383
4.5,0.1,0.28850479911300336
4.6,0.1,0.2920659968471841
4.7,0.1,0.29524495873356577
4.8,0.1,0.2981752689231851
4.9,0.1,0.300973149363753
5.0,0.1,0.300973149363753
0.0,0.2,0.5939473983935792
0.1,0.2,0.5907445771454399
0.2,0.2,0.5638667226204517
0.3,0.2,0.523338426260825
0.4,0.2,0.47511321150357444
0.5,0.2,0.43060239232699093
0.6,0.2,0.3992333932321326
0.7,0.2,0.36765041413482924
0.8,0.2,0.35264020550203734
0.9,0.2,0.3408002320655868
1.0,0.2,0.33453841984487587
1.1,0.2,0.32625700472619035
1.2,0.2,0.31549613627463396
1.3,0.2,0.30513501932258813
1.4,0.2,1
1.5,0.2,1
1.6,0.2,0.04106834980176612
1.7,0.2,0.0342491464843014
1.8,0.2,0.024209520282579913
1.9,0.2,0.013251248118329157
2.0,0.2,0.0025895683821947667
2.1,0.2,0.0071516496672970175
2.2,0.2,0.015504565994949855
2.3,0.2,0.02220743095521579
2.4,0.2,0.026792378248999958
2.5,0.2,0.029031006432747038
2.6,0.2,1
2.7,0.2,1
2.8,0.2,0.22640545571051696
2.9,0.2,0.22740239746444782
3.0,0.2,0.22951755876025084
3.1,0.2,0.23276971222300968
3.2,0.2,0.23706408069488644
3.3,0.2,0.24251279737420403
3.4,0.2,0.24811749502917668
3.5,0.2,0.2541918912584151
3.6,0.2,0.2606515981057502
3.7,0.2,0.2667749888948316
3.8,0.2,0.27182548979777577
3.9,0.2,0.2770100486976833
4.0,0.2,0.28279020061799026
4.1,0.2,0.28636483714528826
4.2,0.2,0.29069946668885127
4.3,0.2,0.2943501198656357
4.4,0.2,0.2982686516664567
4.5,0.2,0.30124079235654905
4.6,0.2,0.30418642228946424
4.7,0.2,0.30747473710014406
4.8,0.2,0.31020871089721747
4.9,0.2,0.31308778226728784
5.0,0.2,0.31308778226728784
0.0,0.3,0.613750393631498
0.1,0.3,0.5492052875326477
0.2,0.3,0.4530375082869081
0.3,0.3,0.3356994695582675
0.4,0.3,0.2944627811904406
0.5,0.3,0.2272190401472342
0.6,0.3,0.2182665196400026
0.7,0.3,0.19569511820859378
0.8,0.3,0.2081630909888973
0.9,0.3,0.21317981242275202
1.0,0.3,0.23394540443921485
1.1,0.3,0.2787010297842128
1.2,0.3,0.27682561575940445
1.3,0.3,0.26734697864124063
1.4,0.3,1
1.5,0.3,1
1.6,0.3,0.05413905041871783
1.7,0.3,0.011048825649128494
1.8,0.3,0.0645858952994062
1.9,0.3,0.07331033903890355
2.0,0.3,0.03217881262734819
2.1,0.3,0.13334815079282059
2.2,0.3,0.07624746520019948
2.3,0.3,0.054898708135601694
2.4,0.3,0.11902167303127482
2.5,0.3,0.05811391285363439
2.6,0.3,1
2.7,0.3,1
2.8,0.3,0.2394693780384754
2.9,0.3,0.21643463706793456
3.0,0.3,0.19838356019728884
3.1,0.3,0.23142655106650578
3.2,0.3,0.25737587938361745
3.3,0.3,0.25169016714047276
3.4,0.3,0.2519629660956067
3.5,0.3,0.2595905094766402
3.6,0.3,0.2550288278835241
3.7,0.3,0.2751524183367093
3.8,0.3,0.3261117329936655
3.9,0.3,0.28312072428168206
4.0,0.3,0.3141828923263958
4.1,0.3,0.3145720331518782
4.2,0.3,0.3145540001269903
4.3,0.3,0.28643313198042597
4.4,0.3,0.35132073336028236
4.5,0.3,0.3479629664859246
4.6,0.3,0.3459570134217278
4.7,0.3,0.307278020238653
4.8,0.3,0.3248719251673532
4.9,0.3,0.3227520490399113
5.0,0.3,0.3227520490399113
0.0,0.4,0.602546038243003
0.1,0.4,0.44867943215913486
0.2,0.4,0.39362925905187535
0.3,0.4,0.3262936269316449
0.4,0.4,0.29981201425074716
0.5,0.4,0.2272153691846638
0.6,0.4,0.2258641332290934
0.7,0.4,0.11124174107394903
0.8,0.4,0.09622771595364402
0.9,0.4,0.03198793542663603
1.0,0.4,0.04889762552256713
1.1,0.4,0.1272499629400888
1.2,0.4,0.17463234625962185
1.3,0.4,0.2178747594963434
1.4,0.4,0.17254147557618071
1.5,0.4,0.10181076003186888
1.6,0.4,0.09473260142721508
1.7,0.4,0.13359484892900805
1.8,0.4,0.014584241923764259
1.9,0.4,0.002917387165283743
2.0,0.4,0.058318560458466666
2.1,0.4,0.16779747133112283
2.2,0.4,0.06890931130382379
2.3,0.4,0.13150068222177735
2.4,0.4,0.13119462672221088
2.5,0.4,0.08032870894076359
2.6,0.4,1
2.7,0.4,1
2.8,0.4,0.23790795504185258
2.9,0.4,0.2474801946649416
3.0,0.4,0.21564051386774918
3.1,0.4,0.23170187750881802
3.2,0.4,0.2404889526676006
3.3,0.4,0.25151228876225656
3.4,0.4,0.28216200924600876
3.5,0.4,0.3164798438250084
3.6,0.4,0.28215450388196406
3.7,0.4,0.30605527353438916
3.8,0.4,0.336437485635605
3.9,0.4,0.3466352038221482
4.0,0.4,0.3226837197460831
4.1,0.4,0.34695691377788157
4.2,0.4,0.3668069531394959
4.3,0.4,0.38587582281309807
4.4,0.4,0.3658822099483582
4.5,0.4,0.3889159698572741
4.6,0.4,0.32435793428722914
4.7,0.4,0.37678376373889877
4.8,0.4,0.307606258815133
4.9,0.4,0.355246185898404
5.0,0.4,0.355246185898404
0.0,0.5,0.9549012264972008
0.1,0.5,0.9426167786667459
0.2,0.5,0.9054710941665098
0.3,0.5,0.8505290045306315
0.4,0.5,0.7935503762677751
0.5,0.5,0.7098228033113624
0.6,0.5,0.6197924633044452
0.7,0.5,0.5555706718849241
0.8,0.5,0.4406612003789252
0.9,0.5,0.31817250765444294
1.0,0.5,0.23664834223195091
1.1,0.5,0.15491981593669435
1.2,0.5,0.06513492847352947
1.3,0.5,0.05774987149211214
1.4,0.5,0.0371771614305954
1.5,0.5,0.025748800970022828
1.6,0.5,0.028256504515462216
1.7,0.5,0.10182814615925148
1.8,0.5,0.025312241110777206
1.9,0.5,0.022814674499914266
2.0,0.5,0.10142253621385565
2.1,0.5,0.24935259573512858
2.2,0.5,0.07705208553014523
2.3,0.5,0.21237974711847374
2.4,0.5,0.10267833266794855
2.5,0.5,0.04773901461661669
2.6,0.5,1
2.7,0.5,1
2.8,0.5,0.2045585559605935
2.9,0.5,0.1824646132074373
3.0,0.5,0.25531128679883064
3.1,0.5,0.2676309951631731
3.2,0.5,0.2342014850738489
3.3,0.5,0.28968861500277104
3.4,0.5,0.33299156813575975
3.5,0.5,0.3395345548345278
3.6,0.5,0.37204029189391247
3.7,0.5,0.36360087060663193
3.8,0.5,0.36557632808671375
3.9,0.5,0.3804673374982888
4.0,0.5,0.4285455075634477
4.1,0.5,0.37998784573612926
4.2,0.5,0.4041806454703685
4.3,0.5,0.37407156443955364
4.4,0.5,0.46409202648532183
4.5,0.5,0.3363354630043791
4.6,0.5,0.4223439249616678
4.7,0.5,0.3915890132093161
4.8,0.5,0.51137027307132
4.9,0.5,0.44284273615120673
5.0,0.5,0.44284273615120673
0.0,0.6,0.9480791097723816
0.1,0.6,0.9502838473305333
0.2,0.6,0.9451271506607306
0.3,0.6,0.9317193410454258
0.4,0.6,0.9098277921789744
0.5,0.6,0.8766227022589711
0.6,0.6,0.834407965580691
0.7,0.6,0.7795107800305195
0.8,0.6,0.7141384775346823
0.9,0.6,0.6320901580817582
1.0,0.6,0.5364613360520113
1.1,0.6,0.43562651532087787
1.2,0.6,0.33702065573166223
1.3,0.6,0.25801131671658395
1.4,0.6,0.20606544970432725
1.5,0.6,0.18051270931752508
1.6,0.6,0.17489285902619664
1.7,0.6,0.17358917319135012
1.8,0.6,0.16728375136854456
1.9,0.6,0.1535529447589615
2.0,0.6,0.13369516224454547
2.1,0.6,0.109896950843672
2.2,0.6,0.08792020731412248
2.3,0.6,0.07224900634135509
2.4,0.6,0.0656126397789689
2.5,0.6,0.06661794485830627
2.6,0.6,1
2.7,0.6,1
2.8,0.6,0.20673463453647214
2.9,0.6,0.21509706836956735
3.0,0.6,0.23450073423632936
3.1,0.6,0.2624049800724142
3.2,0.6,0.2932052059419458
3.3,0.6,0.32531704580717397
3.4,0.6,0.3560670155872849
3.5,0.6,0.3842044983006852
3.6,0.6,0.40232694684766046
3.7,0.6,0.419888605769016
3.8,0.6,0.4347030952560279
3.9,0.6,0.4451589087937268
4.0,0.6,0.45637685028201197
4.1,0.6,0.46139609630916
4.2,0.6,0.46341893343064827
4.3,0.6,0.4678118262540278
4.4,0.6,0.4713527623251492
4.5,0.6,0.47199951624273023
4.6,0.6,0.4694198058278656
4.7,0.6,0.4737197982967376
4.8,0.6,0.47197393669273074
4.9,0.6,0.46963557844255804
5.0,0.6,0.46963557844255804
0.0,0.7,0.9477692710404225
0.1,0.7,0.949447386306867
0.2,0.7,0.9492838321725485
0.3,0.7,0.9456569877883393
0.4,0.7,0.9375049867994223
0.5,0.7,0.9246525906796279
0.6,0.7,0.9057388808051842
0.7,0.7,0.8789669652919687
0.8,0.7,0.8436408188365017
0.9,0.7,0.7969877043860104
1.0,0.7,0.7399848050575204
1.1,0.7,0.6731855773642331
1.2,0.7,0.599401357272812
1.3,0.7,0.5338291441282954
1.4,0.7,0.47383739207881725
1.5,0.7,0.43119880805378413
1.6,0.7,0.40049371786744675
1.7,0.7,0.3710732802786458
1.8,0.7,0.34259240157753024
1.9,0.7,0.306921448732793
2.0,0.7,0.26394464692189573
2.1,0.7,0.2156034305534611
2.2,0.7,0.16794855971043635
2.3,0.7,0.12626764077002964
2.4,0.7,0.0969974900170497
2.5,0.7,0.08814832615280117
2.6,0.7,1
2.7,0.7,1
2.8,0.7,0.19699555203545296
2.9,0.7,0.21920602032360365
3.0,0.7,0.25663112796944126
3.1,0.7,0.29911842044434356
3.2,0.7,0.3408635540601849
3.3,0.7,0.3791677006995023
3.4,0.7,0.4153408375418246
3.5,0.7,0.4451410816161152
3.6,0.7,0.4671682290118388
3.7,0.7,0.4860595422580749
3.8,0.7,0.497681380371809
3.9,0.7,0.5099373950344162
4.0,0.7,0.5137620089632683
4.1,0.7,0.5240425054900683
4.2,0.7,0.5260489327323893
4.3,0.7,0.5297095963950962
4.4,0.7,0.530862687696233
4.5,0.7,0.5303204494300995
4.6,0.7,0.5297894062499633
4.7,0.7,0.5299753920815583
4.8,0.7,0.5272768623348955
4.9,0.7,0.524130592709459
5.0,0.7,0.524130592709459
0.0,0.8,0.9488120334126195
0.1,0.8,0.9494286292907085
0.2,0.8,0.9498893281261982
0.3,0.8,0.9489816045112089
0.4,0.8,0.9459186871769889
0.5,0.8,0.9401431437384161
0.6,0.8,0.9310945232071455
0.7,0.8,0.9176180973599175
0.8,0.8,0.8995722186221635
0.9,0.8,0.8752241184212942
1.0,0.8,0.8451439771599876
1.1,0.8,0.8068221466853644
1.2,0.8,0.7633189805029371
1.3,0.8,0.7184102274749146
1.4,0.8,0.6741619700732459
1.5,0.8,0.6331331935743774
1.6,0.8,0.5965314677631314
1.7,0.8,0.5583833285824432
1.8,0.8,0.5181619088771678
1.9,0.8,0.4763196080477109
2.0,0.8,0.4222987113821226
2.1,0.8,0.36091209412452213
2.2,0.8,0.2957645262393803
2.3,0.8,0.22912635440062845
2.4,0.8,0.16996352797829611
2.5,0.8,0.13556650331948517
2.6,0.8,0.144222537719441
2.7,0.8,0.16813326924635225
2.8,0.8,0.20266834099285383
2.9,0.8,0.25140278844992053
3.0,0.8,0.3074766567339353
3.1,0.8,0.35981865943206187
3.2,0.8,0.4074362125537997
3.3,0.8,0.44801091309498137
3.4,0.8,0.4859290980300166
3.5,0.8,0.5119346338419263
3.6,0.8,0.5360911224524704
3.7,0.8,0.5494079695642096
3.8,0.8,0.5630708503793007
3.9,0.8,0.5718528716117424
4.0,0.8,0.5742516515587381
4.1,0.8,0.5828102321722667
4.2,0.8,0.5845561461681922
4.3,0.8,0.5858855497454963
4.4,0.8,0.5902836022728101
4.5,0.8,0.5861689606319688
4.6,0.8,0.5862457429931434
4.7,0.8,0.584236485114569
4.8,0.8,0.5795712365166095
4.9,0.8,0.5831260657002207
5.0,0.8,0.5831260657002207
0.0,0.9,0.9507756014265063
0.1,0.9,0.950422039107852
0.2,0.9,0.95057041775371
0.3,0.9,0.9503354968402686
0.4,0.9,0.9491132855467517
0.5,0.9,0.9464587218389284
0.6,0.9,0.9417119444649638
0.7,0.9,0.9350968178245894
0.8,0.9,0.9250244918807585
0.9,0.9,0.9121043187697501
1.0,0.9,0.8946669792057176
1.1,0.9,0.8741283559105457
1.2,0.9,0.8499812004520847
1.3,0.9,0.8217188497948359
1.4,0.9,0.7926845934985194
1.5,0.9,0.7639750683361847
1.6,0.9,0.7326228414622734
1.7,0.9,0.6976866403981123
1.8,0.9,0.6638123619014893
1.9,0.9,0.6252470359405672
2.0,0.9,0.5743681487455329
2.1,0.9,0.5159940901322705
2.2,0.9,0.45269863592550336
2.3,0.9,0.37867666586243875
2.4,0.9,0.3095736507101173
2.5,0.9,0.25474092515653085
2.6,0.9,0.23591869579455169
2.7,0.9,0.24671585608559357
2.8,0.9,0.28384156183383796
2.9,0.9,0.33774075719559365
3.0,0.9,0.39415292425639475
3.1,0.9,0.4480657639613517
3.2,0.9,0.4897244039657343
3.3,0.9,0.5287815263920742
3.4,0.9,0.5598033019342049
3.5,0.9,0.5830984927164032
3.6,0.9,0.5985409864742458
3.7,0.9,0.6120677252612279
3.8,0.9,0.6235343884404175
3.9,0.9,0.6290068953597855
4.0,0.9,0.6347464983970099
4.1,0.9,0.6353674375922873
4.2,0.9,0.6417382035410819
4.3,0.9,0.6391472240936047
4.4,0.9,0.6414438177981179
4.5,0.9,0.639675524953053
4.6,0.9,0.6391795125087277
4.7,0.9,0.6337030451544405
4.8,0.9,0.6348921250854446
4.9,0.9,0.632033096716324
5.0,0.9,0.632033096716324
0.0,1.0,0.953545318389036
0.1,1.0,0.9522431884968313
0.2,1.0,0.951869415788616
0.3,1.0,0.9516040826739786
0.4,1.0,0.9509471587662177
0.5,1.0,0.9495654462205356
0.6,1.0,0.9471279256425763
0.7,1.0,0.9432736134104137
0.8,1.0,0.9377175928465654
0.9,1.0,0.9301785867968045
1.0,1.0,0.9203129487360459
1.1,1.0,0.9082694136828182
1.2,1.0,0.8932933981030498
1.3,1.0,0.8768153981449461
1.4,1.0,0.8586066736433843
1.5,1.0,0.8382585091706187
1.6,1.0,0.8173212743777813
1.7,1.0,0.7920605918568859
1.8,1.0,0.7643650225900791
1.9,1.0,0.73451457355228
2.0,1.0,0.6951523864108832
2.1,1.0,0.6507971402638355
2.2,1.0,0.5960713730267163
2.3,1.0,0.5388214250021119
2.4,1.0,0.48426339110388616
2.5,1.0,0.4334086880982087
2.6,1.0,0.4060581348212138
2.7,1.0,0.4036074016180316
2.8,1.0,0.4297183369958244
2.9,1.0,0.4647480984195841
3.0,1.0,0.5063387986774723
3.1,1.0,0.5447313569531497
3.2,1.0,0.5829224432931096
3.3,1.0,0.6047216031660608
3.4,1.0,0.6335184915769531
3.5,1.0,0.6450833700885884
3.6,1.0,0.6610163903894213
3.7,1.0,0.6714548546194301
3.8,1.0,0.6780548115680286
3.9,1.0,0.6821013489715896
4.0,1.0,0.6859245596834878
4.1,1.0,0.686537958085713
4.2,1.0,0.6891194011072538
4.3,1.0,0.6871102889241286
4.4,1.0,0.6895128035799284
4.5,1.0,0.685980677111642
4.6,1.0,0.6842509467051622
4.7,1.0,0.680849978897252
4.8,1.0,0.6820877949550463
4.9,1.0,0.6759317818708038
5.0,1.0,0.6759317818708038
0.0,1.1,0.9568078597316351
0.1,1.1,0.9547845383892316
0.2,1.1,0.953857923061169
0.3,1.1,0.9533010124759437
0.4,1.1,0.9526896995421869
0.5,1.1,0.9517715380545008
0.6,1.1,0.9502818265740693
0.7,1.1,0.9479234889470735
0.8,1.1,0.9447597581823899
0.9,1.1,0.9402551933956271
1.0,1.1,0.9343796411777192
1.1,1.1,0.927286637133717
1.2,1.1,0.9180569694580789
1.3,1.1,0.9075076360157115
1.4,1.1,0.8957017167898189
1.5,1.1,0.882922279207037
1.6,1.1,0.8679154854027814
1.7,1.1,0.8498177530037668
1.8,1.1,0.8308240813116533
1.9,1.1,0.8085534768784085
2.0,1.1,0.7814528658025801
2.1,1.1,0.7483304474680926
2.2,1.1,0.71169059090345
2.3,1.1,0.6744829141292247
2.4,1.1,0.6325560664217529
2.5,1.1,0.5993014201590109
2.6,1.1,0.5773890750631883
2.7,1.1,0.5673678889412628
2.8,1.1,0.5777564727295299
2.9,1.1,0.5934761086131842
3.0,1.1,0.617387259674797
3.1,1.1,0.6395798501597407
3.2,1.1,0.662370087692393
3.3,1.1,0.6775192982603174
3.4,1.1,0.693520091783464
3.5,1.1,0.7050044478543994
3.6,1.1,0.7148369472595332
3.7,1.1,0.7215431372463753
3.8,1.1,0.724509184862652
3.9,1.1,0.7285763026087665
4.0,1.1,0.7301427934078587
4.1,1.1,0.7322195536116896
4.2,1.1,0.7288557904171348
4.3,1.1,0.7295311761670448
4.4,1.1,0.7300234863649053
4.5,1.1,0.725979868035812
4.6,1.1,0.7243873856163933
4.7,1.1,0.7222836074847282
4.8,1.1,0.7193991178275756
4.9,1.1,0.7168327649268623
5.0,1.1,0.7168327649268623
0.0,1.2,0.9597755365149522
0.1,1.2,0.9577734627222754
0.2,1.2,0.9563062439570423
0.3,1.2,0.95542062833673
0.4,1.2,0.9547043586093962
0.5,1.2,0.9538708195392286
0.6,1.2,0.9528946880207126
0.7,1.2,0.9512587821553963
0.8,1.2,0.9491829480824886
0.9,1.2,0.9463558846398463
1.0,1.2,0.9427220969801916
1.1,1.2,0.9380132059478147
1.2,1.2,0.9321969530384854
1.3,1.2,0.9253771324029227
1.4,1.2,0.9175893877786301
1.5,1.2,0.908862632167328
1.6,1.2,0.8991711419084825
1.7,1.2,0.8866935511633304
1.8,1.2,0.8740722787871237
1.9,1.2,0.8577440279739726
2.0,1.2,0.8390642350602802
2.1,1.2,0.8186389106601806
2.2,1.2,0.7937842834270448
2.3,1.2,0.766688055833103
2.4,1.2,0.7420689729730254
2.5,1.2,0.7186532285187713
2.6,1.2,0.7028419285428981
2.7,1.2,0.6926851223471939
2.8,1.2,0.690485943078958
2.9,1.2,0.6957268394099836
3.0,1.2,0.7067450180238573
3.1,1.2,0.7154372149350113
3.2,1.2,0.7296108679789964
3.3,1.2,0.7382335710401396
3.4,1.2,0.7477477264131432
3.5,1.2,0.7542902242556274
3.6,1.2,0.7593031859300359
3.7,1.2,0.7616493923414048
3.8,1.2,0.7644152130008123
3.9,1.2,0.768216609955548
4.0,1.2,0.769192881762951
4.1,1.2,0.7684418027716162
4.2,1.2,0.7656983815829252
4.3,1.2,0.7664580937991623
4.4,1.2,0.7627939971238609
4.5,1.2,0.7599317316384293
4.6,1.2,0.7608712771824229
4.7,1.2,0.7556438983168903
4.8,1.2,0.7520212517887901
4.9,1.2,0.7520199394968152
5.0,1.2,0.7520199394968152
0.0,1.3,0.9629947226468926
0.1,1.3,0.9608956718803672
0.2,1.3,0.95920094184576
0.3,1.3,0.9579876234581223
0.4,1.3,0.9570754791880425
0.5,1.3,0.9561793143325509
0.6,1.3,0.955187318519104
0.7,1.3,0.9539867883287331
0.8,1.3,0.9526169145886074
0.9,1.3,0.9507141685559513
1.0,1.3,0.9481555570471328
1.1,1.3,0.9448823141066195
1.2,1.3,0.9412580447138214
1.3,1.3,0.9371404343360326
1.4,1.3,0.9313663136799397
1.5,1.3,0.9255105942907066
1.6,1.3,0.9186184127629643
1.7,1.3,0.910059699866977
1.8,1.3,0.9004042225973719
1.9,1.3,0.8899015400440577
2.0,1.3,0.8776823558842067
2.1,1.3,0.8630172566735219
2.2,1.3,0.8476969455983754
2.3,1.3,0.8302483391202379
2.4,1.3,0.8131852784118218
2.5,1.3,0.7984358731181539
2.6,1.3,0.783815927253163
2.7,1.3,0.7766773728596669
2.8,1.3,0.7711302300539683
2.9,1.3,0.7714752448179162
3.0,1.3,0.7739430636670158
3.1,1.3,0.7772262695499914
3.2,1.3,0.7832444751606267
3.3,1.3,0.7870287848038514
3.4,1.3,0.7913427061258118
3.5,1.3,0.7953438018715548
3.6,1.3,0.7971500741391205
3.7,1.3,0.7984997581501982
3.8,1.3,0.7991551702239403
3.9,1.3,0.8011260444308367
4.0,1.3,0.800290935920573
4.1,1.3,0.7985218273187873
4.2,1.3,0.7973351993486286
4.3,1.3,0.7940002084861146
4.4,1.3,0.7928016313208743
4.5,1.3,0.7920316469825861
4.6,1.3,0.7885903939951421
4.7,1.3,0.7839824183174944
4.8,1.3,0.7806133332088445
4.9,1.3,0.781021148939202
5.0,1.3,0.781021148939202
0.0,1.4,0.9655508868084663
0.1,1.4,0.9642653636968225
0.2,1.4,0.9621698428063995
0.3,1.4,0.960725972599537
0.4,1.4,0.9595744843184998
0.5,1.4,0.9585577186942982
0.6,1.4,0.9577062394840604
0.7,1.4,0.9566848267835929
0.8,1.4,0.9554845407238621
0.9,1.4,0.9541531570962819
1.0,1.4,0.9523027045717759
1.1,1.4,0.9498822206682617
1.2,1.4,0.9476385277555478
1.3,1.4,0.9444824651754895
1.4,1.4,0.9408790438575635
1.5,1.4,0.9364197836347312
1.6,1.4,0.9315070352503722
1.7,1.4,0.9258244728283829
1.8,1.4,0.9190538509620614
1.9,1.4,0.9116525714286243
2.0,1.4,0.903219680607304
2.1,1.4,0.8931663989424365
2.2,1.4,0.8832198259611472
2.3,1.4,0.8710740424776954
2.4,1.4,0.8589531253037472
2.5,1.4,0.8474006740420388
2.6,1.4,0.8387526181342981
2.7,1.4,0.8325897603127148
2.8,1.4,0.82738184073554
2.9,1.4,0.8255675207184082
3.0,1.4,0.8229468396205775
3.1,1.4,0.8232798654373558
3.2,1.4,0.824184361885175
3.3,1.4,0.8247566457518755
3.4,1.4,0.8264033217200881
3.5,1.4,0.8288648639595331
3.6,1.4,0.8284446321478274
3.7,1.4,0.8303591108990709
3.8,1.4,0.82906734730215
3.9,1.4,0.8271402697811426
4.0,1.4,0.8254049702987178
4.1,1.4,0.8250584971449189
4.2,1.4,0.8219174165221474
4.3,1.4,0.8192483493167648
4.4,1.4,0.8193621547186778
4.5,1.4,0.8156370411323179
4.6,1.4,0.8118820157603402
4.7,1.4,0.8093878249227482
4.8,1.4,0.8078378727236276
4.9,1.4,0.8062870264983909
5.0,1.4,0.8062870264983909
0.0,1.5,0.9689568793770715
0.1,1.5,0.9670674126862302
0.2,1.5,0.9649866632734034
0.3,1.5,0.9634508048750565
0.4,1.5,0.9621984741051635
0.5,1.5,0.9611316119843669
0.6,1.5,0.960007076050255
0.7,1.5,0.9591510251867407
0.8,1.5,0.958223561575047
0.9,1.5,0.9570183666103755
1.0,1.5,0.9557242569580676
1.1,1.5,0.9540249423266037
1.2,1.5,0.9521317720826191
1.3,1.5,0.9498114978457697
1.4,1.5,0.9475406829998666
1.5,1.5,0.9442702886323588
1.6,1.5,0.9405257200673384
1.7,1.5,0.9370960780550893
1.8,1.5,0.9319173952478432
1.9,1.5,0.9262313914786026
2.0,1.5,0.9208305211812092
2.1,1.5,0.9145934450463102
2.2,1.5,0.905873394008168
2.3,1.5,0.8985376306924328
2.4,1.5,0.8904807823243782
2.5,1.5,0.8824650841419737
2.6,1.5,0.8753480685722403
2.7,1.5,0.8696734436952698
2.8,1.5,0.8641752139057304
2.9,1.5,0.8600737138342164
3.0,1.5,0.8581445759509163
3.1,1.5,0.8568020683378612
3.2,1.5,0.8557230630897948
3.3,1.5,0.8548649589702972
3.4,1.5,0.8545938610590565
3.5,1.5,0.8542074390836383
3.6,1.5,0.8526651599963848
3.7,1.5,0.8516418293472948
3.8,1.5,0.8514070307874698
3.9,1.5,0.8493716923673088
4.0,1.5,0.8484937314555607
4.1,1.5,0.845569655815935
4.2,1.5,0.8436666314808073
4.3,1.5,0.8414881999281332
4.4,1.5,0.83886154882446
4.5,1.5,0.8355033317754227
4.6,1.5,0.8331000918487139
4.7,1.5,0.8313552576975959
4.8,1.5,0.8288563897416429
4.9,1.5,0.8268785978737306
5.0,1.5,0.8268785978737306
0.0,1.6,0.9728975074735292
0.1,1.6,0.972454356063732
0.2,1.6,0.9687459256189105
0.3,1.6,0.9662807875987306
0.4,1.6,0.9647158755172974
0.5,1.6,0.9637291470905157
0.6,1.6,0.962680763056389
0.7,1.6,0.9617699278056313
0.8,1.6,0.960668986067681
0.9,1.6,0.9598357588303328
1.0,1.6,0.958627741583869
1.1,1.6,0.9574380973009271
1.2,1.6,0.955890200978645
1.3,1.6,0.954092567392208
1.4,1.6,0.9519213276837013
1.5,1.6,0.9498756219772806
1.6,1.6,0.9473233714740302
1.7,1.6,0.9444611184950332
1.8,1.6,0.9407813735834559
1.9,1.6,0.9368511244237685
2.0,1.6,0.9331601216883408
2.1,1.6,0.9285476147070053
2.2,1.6,0.9225156516556167
2.3,1.6,0.9175908636876852
2.4,1.6,0.9112334382575886
2.5,1.6,0.9060395041960708
2.6,1.6,0.8995550818162249
2.7,1.6,0.8957990295509021
2.8,1.6,0.8900737334871024
2.9,1.6,0.8864456406568031
3.0,1.6,0.8842941021167501
3.1,1.6,0.8820135131426059
3.2,1.6,0.88036787584504
3.3,1.6,0.8780157682213461
3.4,1.6,0.8753468308032966
3.5,1.6,0.874961246622543
3.6,1.6,0.8733359721069518
3.7,1.6,0.8705636103632661
3.8,1.6,0.8693958182556877
3.9,1.6,0.8681219486940219
4.0,1.6,0.8655704635505191
4.1,1.6,0.8639308901972377
4.2,1.6,0.8612035016796014
4.3,1.6,0.8588065009872676
4.4,1.6,0.8556117441662802
4.5,1.6,0.8535146471533345
4.6,1.6,0.8510677429433501
4.7,1.6,0.8489348789194187
4.8,1.6,0.8453483592496266
4.9,1.6,0.8442852204232048
5.0,1.6,0.8442852204232048
0.0,1.7,0.9726354560990562
0.1,1.7,0.9718212441110896
0.2,1.7,0.9713252889435579
0.3,1.7,0.9704660454441767
0.4,1.7,0.9685547992454049
0.5,1.7,0.9666337188880174
0.6,1.7,0.965073876839844
0.7,1.7,0.9640423142169161
0.8,1.7,0.9631407748118833
0.9,1.7,0.9621876063423683
1.0,1.7,0.961201726436292
1.1,1.7,0.960272320672167
1.2,1.7,0.9587817356726663
1.3,1.7,0.9574762798159749
1.4,1.7,0.9561177852679708
1.5,1.7,0.9540727343620639
1.6,1.7,0.9522215032674931
1.7,1.7,0.9497720574451228
1.8,1.7,0.9474911029849353
1.9,1.7,0.9448981497461185
2.0,1.7,0.9414302426168226
2.1,1.7,0.9375101591767958
2.2,1.7,0.9342908093669016
2.3,1.7,0.9296985974587362
2.4,1.7,0.9257589177544127
2.5,1.7,0.9212446421867373
2.6,1.7,0.9172645327818394
2.7,1.7,0.9131667188523694
2.8,1.7,0.9094567988101361
2.9,1.7,0.9062225188878624
3.0,1.7,0.9028456325212842
3.1,1.7,0.9005706807118171
3.2,1.7,0.8978685133956216
3.3,1.7,0.8953898485477677
3.4,1.7,0.8925617978242117
3.5,1.7,0.8912138868304628
3.6,1.7,0.8889294107516875
3.7,1.7,0.8867249220778882
3.8,1.7,0.8844054770955987
3.9,1.7,0.882061474642189
4.0,1.7,0.8801198892765767
4.1,1.7,0.8783344294333182
4.2,1.7,0.8754026886571117
4.3,1.7,0.872663316180094
4.4,1.7,0.8699889142432331
4.5,1.7,0.8686169881645083
4.6,1.7,0.865398641931701
4.7,1.7,0.862646839382123
4.8,1.7,0.8603080762377562
4.9,1.7,0.8573363192986379
5.0,1.7,0.8573363192986379
0.0,1.8,0.9711843485339435
0.1,1.8,0.9707315886738432
0.2,1.8,0.9702482768589819
0.3,1.8,0.9697188775622618
0.4,1.8,0.9691081702938252
0.5,1.8,0.9684988990897492
0.6,1.8,0.9676178970983352
0.7,1.8,0.9666332439480432
0.8,1.8,0.9655942139185136
0.9,1.8,0.9645450109020159
1.0,1.8,0.9634712876237363
1.1,1.8,0.9626629228027852
1.2,1.8,0.9614551570796883
1.3,1.8,0.9602608731883467
1.4,1.8,0.9590896098963404
1.5,1.8,0.9575239703457514
1.6,1.8,0.9559066838313444
1.7,1.8,0.95424259146508
1.8,1.8,0.9523621761030907
1.9,1.8,0.9502304589537918
2.0,1.8,0.9472193636474461
2.1,1.8,0.9449164366831696
2.2,1.8,0.9420162335093952
2.3,1.8,0.9387951217139054
2.4,1.8,0.9358343765619425
2.5,1.8,0.9320163958130817
2.6,1.8,0.9290320954211511
2.7,1.8,0.926049920293965
2.8,1.8,0.9228040132141933
2.9,1.8,0.9197754132158383
3.0,1.8,0.9164547113776533
3.1,1.8,0.9137183446872469
3.2,1.8,0.9110405807634782
3.3,1.8,0.9080678876734793
3.4,1.8,0.9054119650911406
3.5,1.8,0.9028676436742796
3.6,1.8,0.9007709412129267
3.7,1.8,0.8980498045145846
3.8,1.8,0.8955398161629827
3.9,1.8,0.8928868681446444
4.0,1.8,0.8908746324481311
4.1,1.8,0.8880111802648573
4.2,1.8,0.884972440816939
4.3,1.8,0.882406714877211
4.4,1.8,0.8800343021511711
4.5,1.8,0.877510415859862
4.6,1.8,0.8747499560742281
4.7,1.8,0.8721338210038504
4.8,1.8,0.8694860492915231
4.9,1.8,0.8672463068369501
5.0,1.8,0.8672463068369501
0.0,1.9,0.9704462475328566
0.1,1.9,0.970050240172001
0.2,1.9,0.9695314719447815
0.3,1.9,0.9689807698834095
0.4,1.9,0.9683979131089946
0.5,1.9,0.9678052428654186
0.6,1.9,0.9671296946573439
0.7,1.9,0.9664806130734503
0.8,1.9,0.9658012926049333
0.9,1.9,0.9650088594757632
1.0,1.9,0.9641837223350496
1.1,1.9,0.9633692613030295
1.2,1.9,0.9624499169950342
1.3,1.9,0.961448232885749
1.4,1.9,0.9603314315353003
1.5,1.9,0.9591289461363985
1.6,1.9,0.957750332053183
1.7,1.9,0.956293011950311
1.8,1.9,0.9545047539919886
1.9,1.9,0.9528200120345074
2.0,1.9,0.9508370645143089
2.1,1.9,0.9487826450937995
2.2,1.9,0.9462361146540711
2.3,1.9,0.9438233668988505
2.4,1.9,0.9410897118299005
2.5,1.9,0.938459059096438
2.6,1.9,0.9356799345427609
2.7,1.9,0.932634021238136
2.8,1.9,0.9294214551968897
2.9,1.9,0.9264743625135177
3.0,1.9,0.9230791485129255
3.1,1.9,0.9199531727755306
3.2,1.9,0.917069856967349
3.3,1.9,0.9139363316667757
3.4,1.9,0.9112369724261163
3.5,1.9,0.908442995043483
3.6,1.9,0.9054813705101322
3.7,1.9,0.9025251407759938
3.8,1.9,0.8998214508221215
3.9,1.9,0.8969563054060673
4.0,1.9,0.894280970753273
4.1,1.9,0.8914445787303648
4.2,1.9,0.8887059803137299
4.3,1.9,0.8860147923846533
4.4,1.9,0.8834779563619327
4.5,1.9,0.8809312127570009
4.6,1.9,0.8782788740267685
4.7,1.9,0.8756815333480842
4.8,1.9,0.8729618104563301
4.9,1.9,0.8709732596946997
5.0,1.9,0.8709732596946997
0.0,2.0,0.9704462475328566
0.1,2.0,0.970050240172001
0.2,2.0,0.9695314719447815
0.3,2.0,0.9689807698834095
0.4,2.0,0.9683979131089946
0.5,2.0,0.9678052428654186
0.6,2.0,0.9671296946573439
0.7,2.0,0.9664806130734503
0.8,2.0,0.9658012926049333
0.9,2.0,0.9650088594757632
1.0,2.0,0.9641837223350496
1.1,2.0,0.9633692613030295
1.2,2.0,0.9624499169950342
1.3,2.0,0.961448232885749
1.4,2.0,0.9603314315353003
1.5,2.0,0.9591289461363985
1.6,2.0,0.957750332053183
1.7,2.0,0.956293011950311
1.8,2.0,0.9545047539919886
1.9,2.0,0.9528200120345074
2.0,2.0,0.9508370645143089
2.1,2.0,0.9487826450937995
2.2,2.0,0.9462361146540711
2.3,2.0,0.9438233668988505
2.4,2.0,0.9410897118299005
2.5,2.0,0.938459059096438
2.6,2.0,0.9356799345427609
2.7,2.0,0.932634021238136
2.8,2.0,0.9294214551968897
2.9,2.0,0.9264743625135177
3.0,2.0,0.9230791485129255
3.1,2.0,0.9199531727755306
3.2,2.0,0.917069856967349
3.3,2.0,0.9139363316667757
3.4,2.0,0.9112369724261163
3.5,2.0,0.908442995043483
3.6,2.0,0.9054813705101322
3.7,2.0,0.9025251407759938
3.8,2.0,0.8998214508221215
3.9,2.0,0.8969563054060673
4.0,2.0,0.894280970753273
4.1,2.0,0.8914445787303648
4.2,2.0,0.8887059803137299
4.3,2.0,0.8860147923846533
4.4,2.0,0.8834779563619327
4.5,2.0,0.8809312127570009
4.6,2.0,0.8782788740267685
4.7,2.0,0.8756815333480842
4.8,2.0,0.8729618104563301
4.9,2.0,0.8709732596946997
5.0,2.0,0.8709732596946997


==> Results/pollutant/obj_obs_top.csv <==
x,y,obj
0.0,0.0,1.0
0.1,0.0,1.0
0.2,0.0,1.0
0.3,0.0,1.0
0.4,0.0,1.0
0.5,0.0,1.0
0.6,0.0,1.0
0.7,0.0,1.0
0.8,0.0,1.0
0.9,0.0,1.0
1.0,0.0,1.0
1.1,0.0,1.0
1.2,0.0,1.0
1.3,0.0,1.0
1.4,0.0,1.0
1.5,0.0,1.0
1.6,0.0,1.0
1.7,0.0,1.0
1.8,0.0,1.0
1.9,0.0,1.0
2.0,0.0,1.0
2.1,0.0,1.0
2.2,0.0,1.0
2.3,0.0,1.0
2.4,0.0,1.0
2.5,0.0,1.0
2.6,0.0,1.0
2.7,0.0,0.9999999999999918
2.8,0.0,0.99999999999997
2.9,0.0,0.999999999999942
3.0,0.0,0.9999999999999774
3.1,0.0,0.9999999999999621
3.2,0.0,0.9999999999999583
3.3,0.0,0.9999999999998906
3.4,0.0,0.999999999999933
3.5,0.0,0.999999999999921
3.6,0.0,0.9999999999999228
3.7,0.0,0.9999999999999045
3.8,0.0,0.9999999999998762
3.9,0.0,0.9999999999998568
4.0,0.0,0.999999999999854
4.1,0.0,0.9999999999996961
4.2,0.0,0.9999999999998579
4.3,0.0,0.9999999999997282
4.4,0.0,0.9999999999997157
4.5,0.0,0.9999999999997058
4.6,0.0,0.9999999999996466
4.7,0.0,0.9999999999995626
4.8,0.0,0.9999999999989388
4.9,0.0,0.9999999999993836
5.0,0.0,0.9999999999993836
0.0,0.1,1.0
0.1,0.1,1.0
0.2,0.1,1.0
0.3,0.1,1.0
0.4,0.1,1.0
0.5,0.1,1.0
0.6,0.1,1.0
0.7,0.1,1.0
0.8,0.1,1.0
0.9,0.1,1.0
1.0,0.1,1.0
1.1,0.1,1.0
1.2,0.1,1.0
1.3,0.1,1.0
1.4,0.1,1.0
1.5,0.1,1.0
1.6,0.1,1.0
1.7,0.1,1.0
1.8,0.1,1.0
1.9,0.1,1.0
2.0,0.1,1.0
2.1,0.1,1.0
2.2,0.1,1.0
2.3,0.1,1.0
2.4,0.1,1.0
2.5,0.1,1.0
2.6,0.1,1.0
2.7,0.1,0.9999999999999908
2.8,0.1,0.9999999999999681
2.9,0.1,0.9999999999999599
3.0,0.1,0.9999999999999372
3.1,0.1,0.9999999999999493
3.2,0.1,0.9999999999999089
3.3,0.1,0.9999999999999284
3.4,0.1,0.9999999999998846
3.5,0.1,0.999999999999771
3.6,0.1,0.9999999999998396
3.7,0.1,0.9999999999997796
3.8,0.1,0.9999999999996682
3.9,0.1,0.9999999999997172
4.0,0.1,0.999999999999716
4.1,0.1,0.99999999999917
4.2,0.1,0.9999999999994325
4.3,0.1,0.9999999999995481
4.4,0.1,0.999999999999409
4.5,0.1,0.9999999999993345
4.6,0.1,0.9999999999991371
4.7,0.1,0.9999999999988987
4.8,0.1,0.9999999999973491
4.9,0.1,0.999999999998941
5.0,0.1,0.999999999998941
0.0,0.2,1.0
0.1,0.2,1.0
0.2,0.2,1.0
0.3,0.2,1.0
0.4,0.2,1.0
0.5,0.2,1.0
0.6,0.2,1.0
0.7,0.2,1.0
0.8,0.2,1.0
0.9,0.2,1.0
1.0,0.2,1.0
1.1,0.2,1.0
1.2,0.2,1.0
1.3,0.2,1.0
1.4,0.2,1.0
1.5,0.2,1.0
1.6,0.2,1.0
1.7,0.2,1.0
1.8,0.2,1.0
1.9,0.2,1.0
2.0,0.2,1.0
2.1,0.2,1.0
2.2,0.2,1.0
2.3,0.2,1.0
2.4,0.2,1.0
2.5,0.2,1.0
2.6,0.2,1.0
2.7,0.2,0.9999999999999931
2.8,0.2,0.9999999999999705
2.9,0.2,0.9999999999999699
3.0,0.2,0.9999999999999576
3.1,0.2,0.9999999999999506
3.2,0.2,0.9999999999999349
3.3,0.2,0.9999999999999049
3.4,0.2,0.9999999999998835
3.5,0.2,0.9999999999998334
3.6,0.2,0.9999999999998491
3.7,0.2,0.9999999999995396
3.8,0.2,0.999999999999719
3.9,0.2,0.9999999999997522
4.0,0.2,0.9999999999997017
4.1,0.2,0.999999999999635
4.2,0.2,0.9999999999998219
4.3,0.2,0.999999999999547
4.4,0.2,0.9999999999991032
4.5,0.2,0.9999999999988457
4.6,0.2,0.9999999999981474
4.7,0.2,0.9999999999949152
4.8,0.2,0.9999999999955619
4.9,0.2,0.9999999999954411
5.0,0.2,0.9999999999954411
0.0,0.3,1.0
0.1,0.3,1.0
0.2,0.3,1.0
0.3,0.3,1.0
0.4,0.3,1.0
0.5,0.3,1.0
0.6,0.3,1.0
0.7,0.3,1.0
0.8,0.3,1.0
0.9,0.3,1.0
1.0,0.3,1.0
1.1,0.3,1.0
1.2,0.3,1.0
1.3,0.3,1.0
1.4,0.3,1.0
1.5,0.3,1.0
1.6,0.3,1.0
1.7,0.3,1.0
1.8,0.3,1.0
1.9,0.3,1.0
2.0,0.3,1.0
2.1,0.3,1.0
2.2,0.3,1.0
2.3,0.3,1.0
2.4,0.3,1.0
2.5,0.3,1.0
2.6,0.3,1.0
2.7,0.3,0.9999999999999939
2.8,0.3,0.9999999999999724
2.9,0.3,0.9999999999999728
3.0,0.3,0.999999999999965
3.1,0.3,0.9999999999999393
3.2,0.3,0.9999999999999105
3.3,0.3,0.9999999999998982
3.4,0.3,0.9999999999997935
3.5,0.3,0.9999999999997703
3.6,0.3,0.9999999999998065
3.7,0.3,0.9999999999992236
3.8,0.3,0.9999999999996846
3.9,0.3,0.999999999999392
4.0,0.3,0.9999999999996129
4.1,0.3,0.999999999998641
4.2,0.3,0.9999999999996572
4.3,0.3,0.9999999999980637
4.4,0.3,0.9999999999988738
4.5,0.3,0.9999999999975966
4.6,0.3,0.9999999999947237
4.7,0.3,0.9999999999873438
4.8,0.3,0.9999999999583317
4.9,0.3,0.9999999999706853
5.0,0.3,0.9999999999706853
0.0,0.4,1.0
0.1,0.4,1.0
0.2,0.4,1.0
0.3,0.4,1.0
0.4,0.4,1.0
0.5,0.4,1.0
0.6,0.4,1.0
0.7,0.4,1.0
0.8,0.4,1.0
0.9,0.4,1.0
1.0,0.4,1.0
1.1,0.4,1.0
1.2,0.4,1.0
1.3,0.4,1.0
1.4,0.4,1.0
1.5,0.4,1.0
1.6,0.4,1.0
1.7,0.4,1.0
1.8,0.4,1.0
1.9,0.4,1.0
2.0,0.4,1.0
2.1,0.4,1.0
2.2,0.4,1.0
2.3,0.4,1.0
2.4,0.4,1.0
2.5,0.4,1.0
2.6,0.4,1.0
2.7,0.4,0.9999999999999953
2.8,0.4,0.9999999999999802
2.9,0.4,0.9999999999999785
3.0,0.4,0.9999999999999665
3.1,0.4,0.9999999999999152
3.2,0.4,0.9999999999998127
3.3,0.4,0.9999999999998193
3.4,0.4,0.9999999999997864
3.5,0.4,0.9999999999994226
3.6,0.4,0.9999999999997191
3.7,0.4,0.9999999999993412
3.8,0.4,0.9999999999996569
3.9,0.4,0.9999999999990794
4.0,0.4,0.9999999999995459
4.1,0.4,0.9999999999983337
4.2,0.4,0.9999999999978159
4.3,0.4,0.9999999999925784
4.4,0.4,0.9999999999917225
4.5,0.4,0.9999999999802047
4.6,0.4,0.9999999999554331
4.7,0.4,0.9999999998141776
4.8,0.4,0.9999999993740322
4.9,0.4,0.9999999994463404
5.0,0.4,0.9999999994463404
0.0,0.5,1.0
0.1,0.5,1.0
0.2,0.5,1.0
0.3,0.5,1.0
0.4,0.5,1.0
0.5,0.5,1.0
0.6,0.5,1.0
0.7,0.5,1.0
0.8,0.5,1.0
0.9,0.5,1.0
1.0,0.5,1.0
1.1,0.5,1.0
1.2,0.5,1.0
1.3,0.5,1.0
1.4,0.5,1.0
1.5,0.5,1.0
1.6,0.5,1.0
1.7,0.5,1.0
1.8,0.5,1.0
1.9,0.5,1.0
2.0,0.5,1.0
2.1,0.5,1.0
2.2,0.5,1.0
2.3,0.5,1.0
2.4,0.5,1.0
2.5,0.5,1.0
2.6,0.5,1.0
2.7,0.5,0.9999999999999969
2.8,0.5,0.999999999999987
2.9,0.5,0.9999999999999782
3.0,0.5,0.9999999999999646
3.1,0.5,0.9999999999998925
3.2,0.5,0.9999999999998211
3.3,0.5,0.9999999999993316
3.4,0.5,0.9999999999992855
3.5,0.5,0.9999999999990472
3.6,0.5,0.9999999999993846
3.7,0.5,0.9999999999995157
3.8,0.5,0.9999999999998107
3.9,0.5,0.9999999999983044
4.0,0.5,0.9999999999940777
4.1,0.5,0.9999999999892641
4.2,0.5,0.9999999998750427
4.3,0.5,0.9999999997699967
4.4,0.5,0.9999999995524765
4.5,0.5,0.9999999990937146
4.6,0.5,0.9999999980715287
4.7,0.5,0.9999999949458688
4.8,0.5,0.9999999896003815
4.9,0.5,0.9999999936142752
5.0,0.5,0.9999999936142752
0.0,0.6,1.0
0.1,0.6,1.0
0.2,0.6,1.0
0.3,0.6,1.0
0.4,0.6,1.0
0.5,0.6,1.0
0.6,0.6,1.0
0.7,0.6,1.0
0.8,0.6,1.0
0.9,0.6,1.0
1.0,0.6,1.0
1.1,0.6,1.0
1.2,0.6,1.0
1.3,0.6,1.0
1.4,0.6,1.0
1.5,0.6,1.0
1.6,0.6,1.0
1.7,0.6,1.0
1.8,0.6,1.0
1.9,0.6,1.0
2.0,0.6,1.0
2.1,0.6,1.0
2.2,0.6,1.0
2.3,0.6,1.0
2.4,0.6,1.0
2.5,0.6,1.0
2.6,0.6,1.0
2.7,0.6,0.9999999999999981
2.8,0.6,0.9999999999999918
2.9,0.6,0.9999999999999808
3.0,0.6,0.9999999999999226
3.1,0.6,0.9999999999996849
3.2,0.6,0.9999999999993139
3.3,0.6,0.9999999999983896
3.4,0.6,0.9999999999988328
3.5,0.6,0.9999999999994329
3.6,0.6,0.9999999999999953
3.7,0.6,0.9999999999999999
3.8,0.6,0.9999999999983327
3.9,0.6,0.9999999999717352
4.0,0.6,0.9999999997823429
4.1,0.6,0.999999998691651
4.2,0.6,0.9999999983602241
4.3,0.6,0.9999999901984303
4.4,0.6,0.9999999875189562
4.5,0.6,0.999999973477212
4.6,0.6,0.9999998875264331
4.7,0.6,0.9999998998093553
4.8,0.6,0.9999998895451797
4.9,0.6,0.9999996162950687
5.0,0.6,0.9999996162950687
0.0,0.7,1.0
0.1,0.7,1.0
0.2,0.7,1.0
0.3,0.7,1.0
0.4,0.7,1.0
0.5,0.7,1.0
0.6,0.7,1.0
0.7,0.7,1.0
0.8,0.7,1.0
0.9,0.7,1.0
1.0,0.7,1.0
1.1,0.7,1.0
1.2,0.7,1.0
1.3,0.7,1.0
1.4,0.7,1.0
1.5,0.7,1.0
1.6,0.7,1.0
1.7,0.7,1.0
1.8,0.7,1.0
1.9,0.7,1.0
2.0,0.7,1.0
2.1,0.7,1.0
2.2,0.7,1.0
2.3,0.7,1.0
2.4,0.7,1.0
2.5,0.7,1.0
2.6,0.7,1.0
2.7,0.7,0.9999999999999993
2.8,0.7,0.9999999999999952
2.9,0.7,0.9999999999999754
3.0,0.7,0.9999999999998073
3.1,0.7,0.9999999999994396
3.2,0.7,0.9999999999978786
3.3,0.7,0.9999999999984559
3.4,0.7,0.9999999999999953
3.5,0.7,0.999999999997602
3.6,0.7,0.9999999999988317
3.7,0.7,0.999999999950401
3.8,0.7,0.999999999341034
3.9,0.7,0.9999999963878063
4.0,0.7,0.9999999833528675
4.1,0.7,0.9999999593739861
4.2,0.7,0.9999999576055562
4.3,0.7,0.999999681351973
4.4,0.7,0.9999996973402882
4.5,0.7,0.999999860240242
4.6,0.7,0.9999994898337505
4.7,0.7,0.9999995789400467
4.8,0.7,0.9999961828336221
4.9,0.7,0.999999615970513
5.0,0.7,0.999999615970513
0.0,0.8,1.0
0.1,0.8,1.0
0.2,0.8,1.0
0.3,0.8,1.0
0.4,0.8,1.0
0.5,0.8,1.0
0.6,0.8,1.0
0.7,0.8,1.0
0.8,0.8,1.0
0.9,0.8,1.0
1.0,0.8,1.0
1.1,0.8,1.0
1.2,0.8,1.0
1.3,0.8,1.0
1.4,0.8,1.0
1.5,0.8,1.0
1.6,0.8,1.0
1.7,0.8,1.0
1.8,0.8,1.0
1.9,0.8,1.0
2.0,0.8,1.0
2.1,0.8,1.0
2.2,0.8,1.0
2.3,0.8,1.0
2.4,0.8,1.0
2.5,0.8,1.0
2.6,0.8,0.9999999999999999
2.7,0.8,0.9999999999999992
2.8,0.8,0.9999999999999898
2.9,0.8,0.9999999999998811
3.0,0.8,0.9999999999991799
3.1,0.8,0.9999999999969915
3.2,0.8,0.9999999999978865
3.3,0.8,0.9999999999988466
3.4,0.8,0.9999999999830498
3.5,0.8,0.9999999999996109
3.6,0.8,0.9999999997294036
3.7,0.8,0.9999999926061593
3.8,0.8,0.9999999377559894
3.9,0.8,0.9999998579979488
4.0,0.8,0.9999996607160497
4.1,0.8,0.9999995761529289
4.2,0.8,0.9999988621340432
4.3,0.8,0.9999975927938024
4.4,0.8,0.9999981421665046
4.5,0.8,0.9999969710646179
4.6,0.8,0.9999761173289757
4.7,0.8,0.9999906133527718
4.8,0.8,0.9999896347814154
4.9,0.8,0.9999901251117778
5.0,0.8,0.9999901251117778
0.0,0.9,1.0
0.1,0.9,1.0
0.2,0.9,1.0
0.3,0.9,1.0
0.4,0.9,1.0
0.5,0.9,1.0
0.6,0.9,1.0
0.7,0.9,1.0
0.8,0.9,1.0
0.9,0.9,1.0
1.0,0.9,1.0
1.1,0.9,1.0
1.2,0.9,1.0
1.3,0.9,0.9999999999999999
1.4,0.9,0.9999999999999997
1.5,0.9,0.9999999999999992
1.6,0.9,0.9999999999999986
1.7,0.9,0.9999999999999988
1.8,0.9,0.9999999999999969
1.9,0.9,0.9999999999999977
2.0,0.9,0.9999999999999983
2.1,0.9,0.9999999999999991
2.2,0.9,0.9999999999999996
2.3,0.9,0.9999999999999997
2.4,0.9,0.9999999999999997
2.5,0.9,0.9999999999999993
2.6,0.9,0.999999999999998
2.7,0.9,0.9999999999999848
2.8,0.9,0.9999999999998208
2.9,0.9,0.9999999999989464
3.0,0.9,0.9999999999955268
3.1,0.9,0.9999999999973489
3.2,0.9,0.9999999999946603
3.3,0.9,0.9999999998866033
3.4,0.9,0.9999999999999997
3.5,0.9,0.9999999936999415
3.6,0.9,0.9999999825151117
3.7,0.9,0.9999996897073692
3.8,0.9,0.9999988491952783
3.9,0.9,0.9999951175617428
4.0,0.9,0.9999951357683605
4.1,0.9,0.9999900736619306
4.2,0.9,0.9999764504749236
4.3,0.9,0.9999383922350189
4.4,0.9,0.9999698469438714
4.5,0.9,0.9999273787712303
4.6,0.9,0.9998437255330206
4.7,0.9,0.9999075067625687
4.8,0.9,0.9998806949031634
4.9,0.9,0.9999354858229155
5.0,0.9,0.9999354858229155
0.0,1.0,1.0
0.1,1.0,1.0
0.2,1.0,1.0
0.3,1.0,1.0
0.4,1.0,1.0
0.5,1.0,1.0
0.6,1.0,0.9999999999999999
0.7,1.0,0.9999999999999997
0.8,1.0,0.9999999999999996
0.9,1.0,0.9999999999999962
1.0,1.0,0.9999999999999892
1.1,1.0,0.9999999999999848
1.2,1.0,0.9999999999999625
1.3,1.0,0.9999999999999124
1.4,1.0,0.9999999999998826
1.5,1.0,0.9999999999996638
1.6,1.0,0.9999999999994705
1.7,1.0,0.9999999999995687
1.8,1.0,0.9999999999994547
1.9,1.0,0.9999999999995516
2.0,1.0,0.9999999999996191
2.1,1.0,0.9999999999996968
2.2,1.0,0.9999999999998146
2.3,1.0,0.9999999999999426
2.4,1.0,0.9999999999999135
2.5,1.0,0.9999999999998528
2.6,1.0,0.9999999999997317
2.7,1.0,0.9999999999988096
2.8,1.0,0.9999999999943933
2.9,1.0,0.9999999999883082
3.0,1.0,0.9999999999993131
3.1,1.0,0.9999999999166108
3.2,1.0,0.9999999995456282
3.3,1.0,0.99999999965624
3.4,1.0,0.9999999431527689
3.5,1.0,0.9999995733490653
3.6,1.0,0.999997513914871
3.7,1.0,0.9999935012534195
3.8,1.0,0.9999856206743827
3.9,1.0,0.9999713249940215
4.0,1.0,0.9999336821905296
4.1,1.0,0.9999152317241115
4.2,1.0,0.9997234516278946
4.3,1.0,0.9997859219972982
4.4,1.0,0.9998825174363936
4.5,1.0,0.999677593808017
4.6,1.0,0.9996815013613819
4.7,1.0,0.9997870891163583
4.8,1.0,0.9989346450643504
4.9,1.0,0.9990095344372215
5.0,1.0,0.9990095344372215
0.0,1.1,1.0
0.1,1.1,1.0
0.2,1.1,1.0
0.3,1.1,0.9999999999999997
0.4,1.1,0.9999999999999984
0.5,1.1,0.9999999999999823
0.6,1.1,0.999999999999852
0.7,1.1,0.9999999999993542
0.8,1.1,0.9999999999978804
0.9,1.1,0.9999999999936621
1.0,1.1,0.9999999999870786
1.1,1.1,0.9999999999785644
1.2,1.1,0.9999999999797975
1.3,1.1,0.9999999999574132
1.4,1.1,0.9999999999013114
1.5,1.1,0.9999999997871686
1.6,1.1,0.9999999999255923
1.7,1.1,0.9999999998706601
1.8,1.1,0.9999999998377748
1.9,1.1,0.9999999998892721
2.0,1.1,0.9999999999606842
2.1,1.1,0.9999999999413863
2.2,1.1,0.999999999975067
2.3,1.1,0.9999999999857794
2.4,1.1,0.9999999999849238
2.5,1.1,0.9999999999748336
2.6,1.1,0.9999999999694846
2.7,1.1,0.9999999999739657
2.8,1.1,0.9999999999793605
2.9,1.1,0.9999999999683945
3.0,1.1,0.9999999991272555
3.1,1.1,0.9999999977183677
3.2,1.1,0.9999999958677801
3.3,1.1,0.9999998749000366
3.4,1.1,0.9999971969049034
3.5,1.1,0.9999873737094933
3.6,1.1,0.9999727166980551
3.7,1.1,0.9999389500676322
3.8,1.1,0.9997714920982319
3.9,1.1,0.999777170591319
4.0,1.1,0.9994567092785817
4.1,1.1,0.9989839955780399
4.2,1.1,0.9991335616024494
4.3,1.1,0.9977589554804897
4.4,1.1,0.9993111768106682
4.5,1.1,0.9966720010398439
4.6,1.1,0.995927894809819
4.7,1.1,0.9987245329748731
4.8,1.1,0.9978420713221189
4.9,1.1,0.9982834446818786
5.0,1.1,0.9982834446818786
0.0,1.2,1.0
0.1,1.2,0.9999999999999997
0.2,1.2,0.9999999999999831
0.3,1.2,0.99999999999939
0.4,1.2,0.9999999999870002
0.5,1.2,0.9999999999150325
0.6,1.2,0.9999999996634066
0.7,1.2,0.9999999990143179
0.8,1.2,0.9999999975205021
0.9,1.2,0.9999999965122908
1.0,1.2,0.9999999952667243
1.1,1.2,0.9999999976107006
1.2,1.2,0.9999999925903666
1.3,1.2,0.9999999842443426
1.4,1.2,0.9999999876098927
1.5,1.2,0.999999982711294
1.6,1.2,0.999999983983506
1.7,1.2,0.9999999900689596
1.8,1.2,0.999999993511022
1.9,1.2,0.999999996721723
2.0,1.2,0.99999999631029
2.1,1.2,0.9999999981751814
2.2,1.2,0.9999999990017583
2.3,1.2,0.9999999993388021
2.4,1.2,0.9999999995156822
2.5,1.2,0.9999999999122243
2.6,1.2,0.9999999999964176
2.7,1.2,0.9999999996390861
2.8,1.2,0.9999999983624809
2.9,1.2,0.9999999929234464
3.0,1.2,0.9999999959122747
3.1,1.2,0.9999999060931505
3.2,1.2,0.9999958117985773
3.3,1.2,0.9999790003613062
3.4,1.2,0.9999159198954438
3.5,1.2,0.9998057182849787
3.6,1.2,0.9996685234614913
3.7,1.2,0.9989426233082016
3.8,1.2,0.9989272537221595
3.9,1.2,0.9977989177308089
4.0,1.2,0.9974358099508173
4.1,1.2,0.997000579246579
4.2,1.2,0.9971411961764366
4.3,1.2,0.9972769483921948
4.4,1.2,0.997255327570688
4.5,1.2,0.9980015689521836
4.6,1.2,0.997852083505163
4.7,1.2,0.9963933339624612
4.8,1.2,0.995381044916401
4.9,1.2,0.997767546874328
5.0,1.2,0.997767546874328
0.0,1.3,0.9999999999999984
0.1,1.3,0.9999999999988785
0.2,1.3,0.9999999998981126
0.3,1.3,0.9999999984585862
0.4,1.3,0.9999999878504592
0.5,1.3,0.9999999415325159
0.6,1.3,0.9999997887653096
0.7,1.3,0.9999996954441476
0.8,1.3,0.999999697573283
0.9,1.3,0.9999995009055755
1.0,1.3,0.999999438552178
1.1,1.3,0.9999997181966029
1.2,1.3,0.9999994064132697
1.3,1.3,0.9999996593841358
1.4,1.3,0.9999998202386792
1.5,1.3,0.9999998276000688
1.6,1.3,0.9999999355243243
1.7,1.3,0.9999999704636924
1.8,1.3,0.9999999967507577
1.9,1.3,0.9999999797948925
2.0,1.3,0.999999990688106
2.1,1.3,0.999999975378151
2.2,1.3,0.9999999904552491
2.3,1.3,0.9999999847546311
2.4,1.3,0.9999999818657678
2.5,1.3,0.9999999584764968
2.6,1.3,0.9999999664227558
2.7,1.3,0.9999999239429108
2.8,1.3,0.9999999999159056
2.9,1.3,0.9999998859978522
3.0,1.3,0.9999860298392262
3.1,1.3,0.9999657341119341
3.2,1.3,0.9998832791765097
3.3,1.3,0.9994794826374273
3.4,1.3,0.9993883276662364
3.5,1.3,0.996815977758801
3.6,1.3,0.995874709516167
3.7,1.3,0.9949538436006947
3.8,1.3,0.992658108164679
3.9,1.3,0.9941968824429918
4.0,1.3,0.9916824337958234
4.1,1.3,0.9923754052229542
4.2,1.3,0.993786575347099
4.3,1.3,0.9938787781026883
4.4,1.3,0.9935010391226075
4.5,1.3,0.9928042482336922
4.6,1.3,0.9932636588702187
4.7,1.3,0.9944550575658592
4.8,1.3,0.9967637052649705
4.9,1.3,0.9988563976570054
5.0,1.3,0.9988563976570054
0.0,1.4,0.9999999999833642
0.1,1.4,0.9999999943253344
0.2,1.4,0.9999998446892577
0.3,1.4,0.999998810026435
0.4,1.4,0.999994512003182
0.5,1.4,0.9999870551301924
0.6,1.4,0.9999908021701882
0.7,1.4,0.9999873804293431
0.8,1.4,0.9999808758172356
0.9,1.4,0.9999881461848341
1.0,1.4,0.9999901205767626
1.1,1.4,0.9999977884643022
1.2,1.4,0.9999995522221572
1.3,1.4,0.9999994647561126
1.4,1.4,0.999993768488854
1.5,1.4,0.9999843736222973
1.6,1.4,0.9999898075181435
1.7,1.4,0.9999949416934001
1.8,1.4,0.999991333241151
1.9,1.4,0.9999954614536624
2.0,1.4,0.9999953940194745
2.1,1.4,0.9999969295048347
2.2,1.4,0.9999986811252435
2.3,1.4,0.9999974803911392
2.4,1.4,0.9999990143613602
2.5,1.4,0.9999996469634378
2.6,1.4,0.9999999999964264
2.7,1.4,0.9999961626867798
2.8,1.4,0.999983911532829
2.9,1.4,0.9997800130266288
3.0,1.4,0.9995302765050327
3.1,1.4,0.997982249546053
3.2,1.4,0.9970813214020324
3.3,1.4,0.994919911415772
3.4,1.4,0.9920479745324415
3.5,1.4,0.9916714526449578
3.6,1.4,0.9868875034730495
3.7,1.4,0.9887344514716015
3.8,1.4,0.9900091266422115
3.9,1.4,0.988784074408135
4.0,1.4,0.9939261421120816
4.1,1.4,0.9940379366484159
4.2,1.4,0.9948620330266965
4.3,1.4,0.9963804123912781
4.4,1.4,0.9966663305068276
4.5,1.4,0.9993691138414623
4.6,1.4,0.9992449354302065
4.7,1.4,0.9999293897015541
4.8,1.4,0.9999990193513338
4.9,1.4,0.9997199452061866
5.0,1.4,0.9997199452061866
0.0,1.5,0.9999999013254591
0.1,1.5,0.9999903569129239
0.2,1.5,0.9999147426148681
0.3,1.5,0.9998154369226615
0.4,1.5,0.9997847212185249
0.5,1.5,0.9996340962085424
0.6,1.5,0.9997473361967285
0.7,1.5,0.999858887356257
0.8,1.5,0.9999820398422388
0.9,1.5,0.9999753000808163
1.0,1.5,0.9997580488734586
1.1,1.5,0.9994693175523836
1.2,1.5,0.9993731583722824
1.3,1.5,0.9997062967897112
1.4,1.5,0.9994037081618166
1.5,1.5,0.9995958177983499
1.6,1.5,0.9998968658287104
1.7,1.5,0.9999532303800324
1.8,1.5,0.9999065524366005
1.9,1.5,0.9999971091153487
2.0,1.5,0.9999973228656349
2.1,1.5,0.9999995317201538
2.2,1.5,0.9999907030249132
2.3,1.5,0.9999076184290554
2.4,1.5,0.999786857798663
2.5,1.5,0.9992422879038193
2.6,1.5,0.9988345958845211
2.7,1.5,0.998191954945002
2.8,1.5,0.997533858233963
2.9,1.5,0.9927533408814673
3.0,1.5,0.9902140855328556
3.1,1.5,0.9907351723546951
3.2,1.5,0.9826715862091663
3.3,1.5,1.283458102471692
3.4,1.5,0.9827409995042881
3.5,1.5,0.9858744329154565
3.6,1.5,0.9884017773387661
3.7,1.5,0.991520375332683
3.8,1.5,0.9952269601939554
3.9,1.5,0.9975564172620824
4.0,1.5,0.9986436956311313
4.1,1.5,0.9992396788798423
4.2,1.5,0.9999386423610587
4.3,1.5,0.9991660825052467
4.4,1.5,0.9988324096819514
4.5,1.5,0.994546041782028
4.6,1.5,0.9924187759642115
4.7,1.5,0.990623531770496
4.8,1.5,0.9876381478390315
4.9,1.5,0.9926548116645463
5.0,1.5,0.9926548116645463
0.0,1.6,0.9998699708248119
0.1,1.6,0.9975603306498806
0.2,1.6,0.9961185005849219
0.3,1.6,0.9971569380269725
0.4,1.6,0.9985501967400859
0.5,1.6,0.9995355280467588
0.6,1.6,0.999973631245125
0.7,1.6,0.9958410448144753
0.8,1.6,0.9974969857235244
0.9,1.6,0.9866630006760985
1.0,1.6,0.9859340085054709
1.1,1.6,0.9937501850623457
1.2,1.6,0.998695017230126
1.3,1.6,0.9991444066127652
1.4,1.6,0.9999339197900884
1.5,1.6,0.9987566123804668
1.6,1.6,0.9999031519012563
1.7,1.6,0.9969204755269021
1.8,1.6,0.9977782908283529
1.9,1.6,0.9988550848429284
2.0,1.6,0.9917422290442149
2.1,1.6,0.9829848564206792
2.2,1.6,0.9830600265781311
2.3,1.6,1.1547025876362922
2.4,1.6,0.9756893687545221
2.5,1.6,0.9863768972658332
2.6,1.6,0.9803769977991884
2.7,1.6,0.979124341423738
2.8,1.6,1.7084408864793574
2.9,1.6,1.7993875924592264
3.0,1.6,1.4873721454351447
3.1,1.6,2.5396207714862618
3.2,1.6,1.979714053713454
3.3,1.6,0.9919845327133285
3.4,1.6,1.441058032670477
3.5,1.6,0.9961083564860302
3.6,1.6,0.9950916664283126
3.7,1.6,0.9990680168084112
3.8,1.6,0.9985548675782355
3.9,1.6,0.9948055167702258
4.0,1.6,0.9801333487797199
4.1,1.6,0.9642667848152219
4.2,1.6,0.9516211038528437
4.3,1.6,0.8999270851355922
4.4,1.6,0.9378341665837134
4.5,1.6,0.9205628185661369
4.6,1.6,0.9269078866559797
4.7,1.6,0.9862654087932022
4.8,1.6,0.9969029657642323
4.9,1.6,1.2048714480247622
5.0,1.6,1.2048714480247622
0.0,1.7,0.9854738321190681
0.1,1.7,2.842282730163526
0.2,1.7,3.5519748349851175
0.3,1.7,3.4311865356935245
0.4,1.7,3.9185365623997988
0.5,1.7,1.244605633731677
0.6,1.7,1.8213624207992527
0.7,1.7,0.1779331670341878
0.8,1.7,0.7121142841682025
0.9,1.7,0.8364465459639526
1.0,1.7,0.9885462012555257
1.1,1.7,1.4566078610980597
1.2,1.7,0.9974938591915286
1.3,1.7,0.954505204432756
1.4,1.7,0.9967509383205296
1.5,1.7,0.826663278588048
1.6,1.7,2.0950988071575765
1.7,1.7,0.9999864790417972
1.8,1.7,0.9983084191790444
1.9,1.7,1.0741949492685243
2.0,1.7,2.037372570684524
2.1,1.7,2.7491948676760742
2.2,1.7,1.4218317012538928
2.3,1.7,1.3299989094462565
2.4,1.7,1.7702943791439827
2.5,1.7,0.9685508591807599
2.6,1.7,1.2149276225008574
2.7,1.7,0.77954781787619
2.8,1.7,0.9098947558069106
2.9,1.7,0.9965758777983293
3.0,1.7,0.9588176857710716
3.1,1.7,1.1911550799125121
3.2,1.7,0.9024465801946668
3.3,1.7,3.662751081954217
3.4,1.7,0.9161618290915886
3.5,1.7,11.180915338069655
3.6,1.7,0.9824674591027165
3.7,1.7,0.995356249893052
3.8,1.7,0.9512883350561065
3.9,1.7,0.7715659653124648
4.0,1.7,0.7280388646925404
4.1,1.7,0.7899209792300749
4.2,1.7,0.8011005076956548
4.3,1.7,0.6897330180181772
4.4,1.7,0.6484134317378787
4.5,1.7,0.7225206213697769
4.6,1.7,0.7336013730821981
4.7,1.7,0.9993251370905685
4.8,1.7,2.079096583974237
4.9,1.7,13.775590350665007
5.0,1.7,13.775590350665007
0.0,1.8,42.81091678768066
0.1,1.8,13.746297823610673
0.2,1.8,13.056316997524858
0.3,1.8,9.834782582143411
0.4,1.8,3.474869868990014
0.5,1.8,15.618943595769343
0.6,1.8,9.419309040327056
0.7,1.8,12.195773618022816
0.8,1.8,24.26579495263192
0.9,1.8,8.972783657319981
1.0,1.8,4.139695677710354
1.1,1.8,13.086887175295033
1.2,1.8,25.582877840040762
1.3,1.8,5.891808460571198
1.4,1.8,24.642025893457973
1.5,1.8,27.49095859114533
1.6,1.8,2.085464133910016
1.7,1.8,2.8711670289666937
1.8,1.8,7.334329369268891
1.9,1.8,19.116165524962806
2.0,1.8,15.891844579155801
2.1,1.8,3.6356497873884677
2.2,1.8,2.800871468326605
2.3,1.8,5.636247393518612
2.4,1.8,3.6274707825491297
2.5,1.8,6.636415096514636
2.6,1.8,16.165126630446128
2.7,1.8,11.622286831203493
2.8,1.8,11.536092135744894
2.9,1.8,44.70370379452584
3.0,1.8,7.756508811939941
3.1,1.8,7.212606307659486
3.2,1.8,2.2899196544547453
3.3,1.8,19.118105384870784
3.4,1.8,12.528306712852757
3.5,1.8,11.632346578865615
3.6,1.8,2.1063862230535038
3.7,1.8,3.652717681395204
3.8,1.8,0.926431225976662
3.9,1.8,1.3448888794351688
4.0,1.8,0.9219101344511447
4.1,1.8,0.9839499489967275
4.2,1.8,0.9275854265728878
4.3,1.8,5.606135746323829
4.4,1.8,3.334569241163853
4.5,1.8,5.389493127146177
4.6,1.8,7.230077476363416
4.7,1.8,0.9919358383027395
4.8,1.8,7.344982873388837
4.9,1.8,21.190837959924938
5.0,1.8,21.190837959924938
0.0,1.9,39.17386144680442
0.1,1.9,18.743256270355253
0.2,1.9,12.564428702528351
0.3,1.9,8.767366311194673
0.4,1.9,6.126760927139466
0.5,1.9,8.624548548899591
0.6,1.9,5.807268133085557
0.7,1.9,6.549461970531714
0.8,1.9,16.525971174777265
0.9,1.9,15.719600524498164
1.0,1.9,21.343846284866
1.1,1.9,33.97695496448748
1.2,1.9,45.344712677125834
1.3,1.9,23.78204516633121
1.4,1.9,42.98664829892401
1.5,1.9,45.59208783735621
1.6,1.9,24.40267251334921
1.7,1.9,38.328548653723345
1.8,1.9,23.90468551706249
1.9,1.9,49.436058016038864
2.0,1.9,46.84334801033586
2.1,1.9,40.68855885899558
2.2,1.9,39.51332084404869
2.3,1.9,37.43362722622183
2.4,1.9,31.132927156156804
2.5,1.9,12.45612705035138
2.6,1.9,46.90826074572145
2.7,1.9,43.009290783456635
2.8,1.9,64.85297911579386
2.9,1.9,55.48839480817942
3.0,1.9,57.90907914399705
3.1,1.9,56.29129827059708
3.2,1.9,68.80238507811806
3.3,1.9,74.13812501388954
3.4,1.9,57.45678884381388
3.5,1.9,21.57401812154936
3.6,1.9,40.60860477011504
3.7,1.9,16.875480473674497
3.8,1.9,8.685390014101515
3.9,1.9,7.693151549925285
4.0,1.9,3.6169712876239593
4.1,1.9,5.301977776519848
4.2,1.9,0.9129756798032547
4.3,1.9,6.629684104480998
4.4,1.9,30.69553783109646
4.5,1.9,43.958068573387415
4.6,1.9,41.19950377754232
4.7,1.9,5.529923432987319
4.8,1.9,22.006109761319962
4.9,1.9,33.674912967412894
5.0,1.9,33.674912967412894
0.0,2.0,39.17386144680442
0.1,2.0,18.743256270355253
0.2,2.0,12.564428702528351
0.3,2.0,8.767366311194673
0.4,2.0,6.126760927139466
0.5,2.0,8.624548548899591
0.6,2.0,5.807268133085557
0.7,2.0,6.549461970531714
0.8,2.0,16.525971174777265
0.9,2.0,15.719600524498164
1.0,2.0,21.343846284866
1.1,2.0,33.97695496448748
1.2,2.0,45.344712677125834
1.3,2.0,23.78204516633121
1.4,2.0,42.98664829892401
1.5,2.0,45.59208783735621
1.6,2.0,24.40267251334921
1.7,2.0,38.328548653723345
1.8,2.0,23.90468551706249
1.9,2.0,49.436058016038864
2.0,2.0,46.84334801033586
2.1,2.0,40.68855885899558
2.2,2.0,39.51332084404869
2.3,2.0,37.43362722622183
2.4,2.0,31.132927156156804
2.5,2.0,12.45612705035138
2.6,2.0,46.90826074572145
2.7,2.0,43.009290783456635
2.8,2.0,64.85297911579386
2.9,2.0,55.48839480817942
3.0,2.0,57.90907914399705
3.1,2.0,56.29129827059708
3.2,2.0,68.80238507811806
3.3,2.0,74.13812501388954
3.4,2.0,57.45678884381388
3.5,2.0,21.57401812154936
3.6,2.0,40.60860477011504
3.7,2.0,16.875480473674497
3.8,2.0,8.685390014101515
3.9,2.0,7.693151549925285
4.0,2.0,3.6169712876239593
4.1,2.0,5.301977776519848
4.2,2.0,0.9129756798032547
4.3,2.0,6.629684104480998
4.4,2.0,30.69553783109646
4.5,2.0,43.958068573387415
4.6,2.0,41.19950377754232
4.7,2.0,5.529923432987319
4.8,2.0,22.006109761319962
4.9,2.0,33.674912967412894
5.0,2.0,33.674912967412894


==> Results/pollutant/obj_obs_top_new.csv <==
x,y,obj
0.0,0.0,1.0
0.1,0.0,1.0
0.2,0.0,1.0
0.3,0.0,1.0
0.4,0.0,1.0
0.5,0.0,1.0
0.6,0.0,1.0
0.7,0.0,1.0
0.8,0.0,1.0
0.9,0.0,1.0000000000000002
1.0,0.0,1.0
1.1,0.0,1.0
1.2,0.0,0.9999999999999997
1.3,0.0,0.9999999999999997
1.4,0.0,1.0
1.5,0.0,1.0
1.6,0.0,0.999999999212662
1.7,0.0,0.99999999910662
1.8,0.0,0.9999999988224931
1.9,0.0,0.9999999984757113
2.0,0.0,0.999999997882375
2.1,0.0,0.9999999973559491
2.2,0.0,0.9999999964928908
2.3,0.0,0.9999999957613652
2.4,0.0,0.9999999953807329
2.5,0.0,0.9999999949555328
2.6,0.0,1.0
2.7,0.0,1.0
2.8,0.0,0.9999674881560432
2.9,0.0,0.999966922930102
3.0,0.0,0.9999649088941571
3.1,0.0,0.999965686334076
3.2,0.0,0.999954649601739
3.3,0.0,0.9999515947313359
3.4,0.0,0.9999446453235776
3.5,0.0,0.9999411566222786
3.6,0.0,0.9999057576562898
3.7,0.0,0.9998987279779473
3.8,0.0,0.9998638305275808
3.9,0.0,0.9998556773934452
4.0,0.0,0.9998364779282815
4.1,0.0,0.9997897435380086
4.2,0.0,0.9997719433686609
4.3,0.0,0.9997448348623209
4.4,0.0,0.9996765373699251
4.5,0.0,0.9995280008780724
4.6,0.0,0.9995590580896934
4.7,0.0,0.9995371430791897
4.8,0.0,0.9995237679429426
4.9,0.0,0.999398273678396
5.0,0.0,0.999398273678396
0.0,0.1,1.0
0.1,0.1,1.0
0.2,0.1,1.0
0.3,0.1,1.0
0.4,0.1,1.0
0.5,0.1,1.0
0.6,0.1,1.0
0.7,0.1,1.0
0.8,0.1,1.0
0.9,0.1,1.0000000000000002
1.0,0.1,0.9999999999999999
1.1,0.1,1.0
1.2,0.1,0.9999999999999999
1.3,0.1,0.9999999999999992
1.4,0.1,1.0
1.5,0.1,1.0
1.6,0.1,0.9999999993305619
1.7,0.1,0.9999999992050411
1.8,0.1,0.9999999989600052
1.9,0.1,0.9999999986433116
2.0,0.1,0.9999999980863777
2.1,0.1,0.9999999973113235
2.2,0.1,0.9999999964418995
2.3,0.1,0.9999999956870071
2.4,0.1,0.999999994836687
2.5,0.1,0.9999999946680783
2.6,0.1,1.0
2.7,0.1,1.0
2.8,0.1,0.9999699446161495
2.9,0.1,0.9999679259652878
3.0,0.1,0.9999692658527944
3.1,0.1,0.9999475878923003
3.2,0.1,0.9999541197355896
3.3,0.1,0.9999531760535274
3.4,0.1,0.9999375630053778
3.5,0.1,0.9999272950023809
3.6,0.1,0.9999083330328881
3.7,0.1,0.9998908760539464
3.8,0.1,0.9998770604751954
3.9,0.1,0.9998514460809952
4.0,0.1,0.9998201056987372
4.1,0.1,0.9997694080149369
4.2,0.1,0.9997644674844234
4.3,0.1,0.9996649633469038
4.4,0.1,0.9996921486658112
4.5,0.1,0.9994064352683446
4.6,0.1,0.9995132860231637
4.7,0.1,0.9993933122754429
4.8,0.1,0.9993170166941487
4.9,0.1,0.9991290975145044
5.0,0.1,0.9991290975145044
0.0,0.2,1.0
0.1,0.2,1.0
0.2,0.2,1.0
0.3,0.2,1.0
0.4,0.2,1.0
0.5,0.2,1.0
0.6,0.2,1.0
0.7,0.2,1.0
0.8,0.2,1.0
0.9,0.2,1.0000000000000002
1.0,0.2,1.0
1.1,0.2,1.0
1.2,0.2,0.9999999999999997
1.3,0.2,0.9999999999999982
1.4,0.2,1.0
1.5,0.2,1.0
1.6,0.2,0.9999999995296011
1.7,0.2,0.9999999994340801
1.8,0.2,0.9999999992185051
1.9,0.2,0.9999999988455801
2.0,0.2,0.999999998377746
2.1,0.2,0.9999999975388318
2.2,0.2,0.9999999965961148
2.3,0.2,0.9999999955196307
2.4,0.2,0.9999999944773295
2.5,0.2,0.999999993907588
2.6,0.2,1.0
2.7,0.2,1.0
2.8,0.2,0.9999711534521415
2.9,0.2,0.9999693431934654
3.0,0.2,0.999968116922248
3.1,0.2,0.9999674806048112
3.2,0.2,0.9999626918552498
3.3,0.2,0.9999437357422477
3.4,0.2,0.9999227648075528
3.5,0.2,0.9999155600084246
3.6,0.2,0.9998651242848131
3.7,0.2,0.9998298895779958
3.8,0.2,0.999806021054596
3.9,0.2,0.9998107543627437
4.0,0.2,0.9997435322598852
4.1,0.2,0.9996502621638483
4.2,0.2,0.9995374047075732
4.3,0.2,0.9995716754213181
4.4,0.2,0.9993438569570491
4.5,0.2,0.9991234733989405
4.6,0.2,0.9991672292020521
4.7,0.2,0.9990271184059423
4.8,0.2,0.998863190233152
4.9,0.2,0.9987814057360105
5.0,0.2,0.9987814057360105
0.0,0.3,1.0
0.1,0.3,1.0
0.2,0.3,1.0
0.3,0.3,1.0
0.4,0.3,1.0
0.5,0.3,1.0
0.6,0.3,1.0
0.7,0.3,1.0
0.8,0.3,1.0000000000000002
0.9,0.3,0.9999999999999999
1.0,0.3,1.0
1.1,0.3,0.9999999999999997
1.2,0.3,0.9999999999999987
1.3,0.3,0.9999999999999933
1.4,0.3,1.0
1.5,0.3,1.0
1.6,0.3,0.9999999997858429
1.7,0.3,0.9999999996787114
1.8,0.3,0.9999999994800395
1.9,0.3,0.9999999991201147
2.0,0.3,0.999999998499761
2.1,0.3,0.9999999977002849
2.2,0.3,0.9999999965906325
2.3,0.3,0.9999999948765337
2.4,0.3,0.9999999933552703
2.5,0.3,0.99999999233269
2.6,0.3,1.0
2.7,0.3,1.0
2.8,0.3,0.9999756213952453
2.9,0.3,0.9999746952837182
3.0,0.3,0.9999704175584293
3.1,0.3,0.9999677879789866
3.2,0.3,0.9999386474606082
3.3,0.3,0.9999464511038838
3.4,0.3,0.9999031141526755
3.5,0.3,0.9998508612171554
3.6,0.3,0.9997937688264797
3.7,0.3,0.9997910079824193
3.8,0.3,0.9995763311320243
3.9,0.3,0.9995971638837738
4.0,0.3,0.9992010806865145
4.1,0.3,0.9989163373704179
4.2,0.3,0.9991684878425032
4.3,0.3,0.9987233732347299
4.4,0.3,0.9989293076193154
4.5,0.3,0.998265218117347
4.6,0.3,0.9975157115539929
4.7,0.3,0.9978407361398168
4.8,0.3,0.9974848563971018
4.9,0.3,0.9977502356468994
5.0,0.3,0.9977502356468994
0.0,0.4,1.0
0.1,0.4,1.0
0.2,0.4,1.0
0.3,0.4,1.0
0.4,0.4,1.0
0.5,0.4,1.0000000000000002
0.6,0.4,1.0
0.7,0.4,0.9999999999999997
0.8,0.4,0.999999999999999
0.9,0.4,0.9999999999999976
1.0,0.4,0.9999999999999946
1.1,0.4,0.9999999999999905
1.2,0.4,0.9999999999999871
1.3,0.4,0.9999999999999534
1.4,0.4,0.9999999999993341
1.5,0.4,0.9999999999917059
1.6,0.4,0.9999999999398288
1.7,0.4,0.999999999808582
1.8,0.4,0.9999999995246563
1.9,0.4,0.9999999990350983
2.0,0.4,0.9999999983110021
2.1,0.4,0.9999999972327777
2.2,0.4,0.9999999959940628
2.3,0.4,0.9999999939475981
2.4,0.4,0.9999999920811744
2.5,0.4,0.9999999899532817
2.6,0.4,1.0
2.7,0.4,1.0
2.8,0.4,0.9999785865918218
2.9,0.4,0.9999773331317833
3.0,0.4,0.9999724405370491
3.1,0.4,0.9999628065655028
3.2,0.4,0.9999344867678805
3.3,0.4,0.9999007208626843
3.4,0.4,0.9998305651684476
3.5,0.4,0.9997503705840416
3.6,0.4,0.999566608734715
3.7,0.4,0.9993279486450409
3.8,0.4,0.9992378750110362
3.9,0.4,0.998245080451922
4.0,0.4,0.9977361989937338
4.1,0.4,0.9977283897089015
4.2,0.4,0.9975403470508226
4.3,0.4,0.9977736919603809
4.4,0.4,0.9961865985657018
4.5,0.4,0.9964741947845491
4.6,0.4,0.9936925314940593
4.7,0.4,0.9933727308572251
4.8,0.4,0.9939464660581254
4.9,0.4,0.994887167617391
5.0,0.4,0.994887167617391
0.0,0.5,1.0
0.1,0.5,1.0
0.2,0.5,1.0
0.3,0.5,1.0000000000000002
0.4,0.5,1.0
0.5,0.5,0.9999999999999976
0.6,0.5,0.9999999999999819
0.7,0.5,0.9999999999999225
0.8,0.5,0.9999999999997082
0.9,0.5,0.9999999999993325
1.0,0.5,0.9999999999989636
1.1,0.5,0.9999999999986604
1.2,0.5,0.9999999999983806
1.3,0.5,0.9999999999972119
1.4,0.5,0.9999999999915924
1.5,0.5,0.9999999999616452
1.6,0.5,0.9999999998237027
1.7,0.5,0.9999999993720057
1.8,0.5,0.9999999983786924
1.9,0.5,0.9999999970231712
2.0,0.5,0.9999999957894617
2.1,0.5,0.9999999944387498
2.2,0.5,0.9999999934287933
2.3,0.5,0.9999999916214581
2.4,0.5,0.9999999885706905
2.5,0.5,0.9999999855482032
2.6,0.5,1.0
2.7,0.5,1.0
2.8,0.5,0.9999836343993718
2.9,0.5,0.9999810620239198
3.0,0.5,0.9999731978540305
3.1,0.5,0.9999509126576442
3.2,0.5,0.9998835637607996
3.3,0.5,0.9997848081375384
3.4,0.5,0.999579945276269
3.5,0.5,0.9991748349019807
3.6,0.5,0.9986016102368078
3.7,0.5,0.9969297842088483
3.8,0.5,0.997170732010645
3.9,0.5,0.995428292945251
4.0,0.5,0.9943588883232657
4.1,0.5,0.9952887692731686
4.2,0.5,0.9916368107949995
4.3,0.5,0.9876220180734541
4.4,0.5,0.9914283377816626
4.5,0.5,0.9890091006162427
4.6,0.5,0.9879300164691325
4.7,0.5,0.9844851085010367
4.8,0.5,0.9772534582748645
4.9,0.5,0.9841051124276771
5.0,0.5,0.9841051124276771
0.0,0.6,1.0
0.1,0.6,1.0
0.2,0.6,1.0
0.3,0.6,0.9999999999999921
0.4,0.6,0.9999999999997582
0.5,0.6,0.9999999999976951
0.6,0.6,0.9999999999843017
0.7,0.6,0.9999999999440695
0.8,0.6,0.9999999998669744
0.9,0.6,0.9999999998080731
1.0,0.6,0.999999999702714
1.1,0.6,0.9999999997074318
1.2,0.6,0.9999999996626663
1.3,0.6,0.9999999995011378
1.4,0.6,0.9999999991654264
1.5,0.6,0.9999999981521217
1.6,0.6,0.9999999950276475
1.7,0.6,0.999999989090744
1.8,0.6,0.9999999800753618
1.9,0.6,0.9999999727923145
2.0,0.6,0.9999999684031019
2.1,0.6,0.9999999727574872
2.2,0.6,0.9999999786459506
2.3,0.6,0.9999999812466323
2.4,0.6,0.9999999801479506
2.5,0.6,0.999999974586841
2.6,0.6,1.0
2.7,0.6,1.0
2.8,0.6,0.9999884721717893
2.9,0.6,0.9999845299173103
3.0,0.6,0.9999662707747472
3.1,0.6,0.9999150292080136
3.2,0.6,0.999767187527603
3.3,0.6,0.999536399495696
3.4,0.6,0.9986552141189606
3.5,0.6,0.9976489741723423
3.6,0.6,0.9955173399722924
3.7,0.6,0.9950192205496564
3.8,0.6,0.9927041023008635
3.9,0.6,0.9879124945375723
4.0,0.6,0.9843730865344026
4.1,0.6,0.9868680405187078
4.2,0.6,0.9812936596325224
4.3,0.6,0.9770424686974246
4.4,0.6,0.9705642274835508
4.5,0.6,0.9742618326764328
4.6,0.6,0.9703402125316009
4.7,0.6,0.9590406910484923
4.8,0.6,0.9555709371201221
4.9,0.6,0.9495881626672295
5.0,0.6,0.9495881626672295
0.0,0.7,1.0
0.1,0.7,0.9999999999999971
0.2,0.7,0.9999999999991664
0.3,0.7,0.9999999999590857
0.4,0.7,0.9999999994845848
0.5,0.7,0.9999999967610618
0.6,0.7,0.9999999897508782
0.7,0.7,0.9999999723514416
0.8,0.7,0.9999999627569363
0.9,0.7,0.9999999451058421
1.0,0.7,0.9999999384309635
1.1,0.7,0.9999999271314881
1.2,0.7,0.9999999349123172
1.3,0.7,0.9999999265597732
1.4,0.7,0.9999999050032187
1.5,0.7,0.9999998509462988
1.6,0.7,0.9999997505879546
1.7,0.7,0.9999996131388009
1.8,0.7,0.9999995433143557
1.9,0.7,0.999999550378327
2.0,0.7,0.9999995477019458
2.1,0.7,0.9999997213626272
2.2,0.7,0.9999998260291026
2.3,0.7,0.99999991084141
2.4,0.7,0.9999999422089525
2.5,0.7,0.999999941925445
2.6,0.7,1.0
2.7,0.7,1.0
2.8,0.7,0.9999925625728883
2.9,0.7,0.9999834963488401
3.0,0.7,0.9999385330237188
3.1,0.7,0.999804855393174
3.2,0.7,0.9994044185457819
3.3,0.7,0.9980715512594599
3.4,0.7,0.9959654678129657
3.5,0.7,0.9944253960666403
3.6,0.7,0.9876260235980885
3.7,0.7,0.9831015273547327
3.8,0.7,0.9765809688757195
3.9,0.7,0.9723493150844404
4.0,0.7,0.9538636356660765
4.1,0.7,0.9462934373054877
4.2,0.7,0.9452463016846844
4.3,0.7,0.9274450917630919
4.4,0.7,0.9225183012636641
4.5,0.7,0.9188282687875903
4.6,0.7,0.931694238256716
4.7,0.7,0.9065060245312536
4.8,0.7,0.8994872503942922
4.9,0.7,0.882746192532367
5.0,0.7,0.882746192532367
0.0,0.8,0.999999999999972
0.1,0.8,0.999999999934043
0.2,0.8,0.9999999935124523
0.3,0.8,0.9999998880844222
0.4,0.8,0.999999380165888
0.5,0.8,0.9999978685002555
0.6,0.8,0.99999547931986
0.7,0.8,0.9999934634501881
0.8,0.8,0.9999913478411366
0.9,0.8,0.9999908846589385
1.0,0.8,0.99999098557898
1.1,0.8,0.9999912947263996
1.2,0.8,0.9999916596633065
1.3,0.8,0.9999926807315865
1.4,0.8,0.9999905144461758
1.5,0.8,0.9999914305644543
1.6,0.8,0.9999875669406804
1.7,0.8,0.9999879274127458
1.8,0.8,0.9999878817525332
1.9,0.8,0.9999890475647991
2.0,0.8,0.9999914673771603
2.1,0.8,0.9999950689285452
2.2,0.8,0.999997525196111
2.3,0.8,0.9999987608972968
2.4,0.8,0.999999485497717
2.5,0.8,0.999999675088018
2.6,0.8,0.9999994021071221
2.7,0.8,0.9999981638975886
2.8,0.8,0.9999926017363822
2.9,0.8,0.9999614508104087
3.0,0.8,0.9998191295954747
3.1,0.8,0.9991438764957278
3.2,0.8,0.9979225166194978
3.3,0.8,0.9938493042741082
3.4,0.8,0.9870831975531814
3.5,0.8,0.975248342191059
3.6,0.8,0.9618580124284997
3.7,0.8,0.9386208260165542
3.8,0.8,0.9450388549212335
3.9,0.8,0.9036804614746967
4.0,0.8,0.8633011798479346
4.1,0.8,0.9127047338259245
4.2,0.8,0.8864585496450621
4.3,0.8,0.8670042022774214
4.4,0.8,0.8248263676433008
4.5,0.8,0.8601554250603153
4.6,0.8,0.8172618288364931
4.7,0.8,0.8765883855840934
4.8,0.8,0.8006461008663087
4.9,0.8,0.7939848755205094
5.0,0.8,0.7939848755205094
0.0,0.9,0.999999997633353
0.1,0.9,0.9999990113564369
0.2,0.9,0.9999787838848974
0.3,0.9,0.9998737044560978
0.4,0.9,0.9996964975486903
0.5,0.9,0.9994724103994966
0.6,0.9,0.9992500012864497
0.7,0.9,0.999214790065029
0.8,0.9,0.9991545787277959
0.9,0.9,0.9992201896043716
1.0,0.9,0.9993316951346956
1.1,0.9,0.9994149028910801
1.2,0.9,0.9994223493498458
1.3,0.9,0.999500936140766
1.4,0.9,0.9995784144737879
1.5,0.9,0.9995610461126426
1.6,0.9,0.9995947424436754
1.7,0.9,0.9996351647398177
1.8,0.9,0.9996951221171959
1.9,0.9,0.9997476245426767
2.0,0.9,0.9998414499391955
2.1,0.9,0.999889407522004
2.2,0.9,0.9999461957618418
2.3,0.9,0.9999739381223661
2.4,0.9,0.9999880583295371
2.5,0.9,0.9999924405223708
2.6,0.9,0.99999127023085
2.7,0.9,0.9999811527517183
2.8,0.9,0.9999350607138153
2.9,0.9,0.9997269676004605
3.0,0.9,0.9988127830395165
3.1,0.9,0.9960533254902554
3.2,0.9,0.9915556061798884
3.3,0.9,0.9777415547812185
3.4,0.9,0.963831384860187
3.5,0.9,0.9322588571408669
3.6,0.9,0.9166409966539493
3.7,0.9,0.883651908520524
3.8,0.9,0.8432640839513795
3.9,0.9,0.8032223302315762
4.0,0.9,0.7485442336301975
4.1,0.9,0.7776038442020239
4.2,0.9,0.7245531704458883
4.3,0.9,0.6902797150552451
4.4,0.9,0.6842095782470783
4.5,0.9,0.6892468113017622
4.6,0.9,0.729676092671321
4.7,0.9,0.6710135667179958
4.8,0.9,0.7714215595077165
4.9,0.9,0.6855320556308159
5.0,0.9,0.6855320556308159
0.0,1.0,0.9998807458927882
0.1,1.0,0.995982064456127
0.2,1.0,0.9869540086763386
0.3,1.0,0.9815238804091844
0.4,1.0,0.9769859668062579
0.5,1.0,0.9728516396538881
0.6,1.0,0.9731520268865407
0.7,1.0,0.9715680931408675
0.8,1.0,0.9747811795804072
0.9,1.0,0.9758571480451471
1.0,1.0,0.9800416939682621
1.1,1.0,0.9814880020283906
1.2,1.0,0.984130329248191
1.3,1.0,0.98930909370283
1.4,1.0,0.9872315295219273
1.5,1.0,0.9905634570761449
1.6,1.0,0.9925948686856257
1.7,1.0,0.993683932011008
1.8,1.0,0.9935190511701792
1.9,1.0,0.9962146682770091
2.0,1.0,0.9965999054427517
2.1,1.0,0.99813989354902
2.2,1.0,0.9989311629839065
2.3,1.0,0.9994177385355668
2.4,1.0,0.9996159783677319
2.5,1.0,0.9997074524538004
2.6,1.0,0.9996883443106325
2.7,1.0,0.9995594803784705
2.8,1.0,0.9988972108620365
2.9,1.0,0.9972898421286259
3.0,1.0,0.9929887171485531
3.1,1.0,0.982474584725831
3.2,1.0,0.9664267520609497
3.3,1.0,0.9376550295252319
3.4,1.0,0.8862450899667293
3.5,1.0,0.8411881799695523
3.6,1.0,0.8185095549023678
3.7,1.0,0.7330180032136216
3.8,1.0,0.7329731217353437
3.9,1.0,0.7085149051919135
4.0,1.0,0.6599814658058134
4.1,1.0,0.6241919590728089
4.2,1.0,0.6271088173108564
4.3,1.0,0.6014691020955739
4.4,1.0,0.8179883262764199
4.5,1.0,0.6043575282614166
4.6,1.0,0.6648787260527065
4.7,1.0,0.5823761050973547
4.8,1.0,0.6679056294462375
4.9,1.0,0.6870491101843996
5.0,1.0,0.6870491101843996
0.0,1.1,16.16937395020888
0.1,1.1,15.169524788221455
0.2,1.1,10.973474520242851
0.3,1.1,11.475787101307933
0.4,1.1,6.953464541603788
0.5,1.1,5.696861588364995
0.6,1.1,3.844316676054951
0.7,1.1,2.490102450716936
0.8,1.1,2.5628129035347187
0.9,1.1,3.336142081098491
1.0,1.1,1.3821655712262102
1.1,1.1,1.3396051293378861
1.2,1.1,1.0120426139163374
1.3,1.1,1.0797187148282603
1.4,1.1,0.8987289637086713
1.5,1.1,0.964308911168628
1.6,1.1,1.1905748569254424
1.7,1.1,2.500770099639181
1.8,1.1,0.9546351456911969
1.9,1.1,2.7106545125488752
2.0,1.1,1.689104668164255
2.1,1.1,0.9598203354622256
2.2,1.1,0.9809345256702564
2.3,1.1,0.9706271404436919
2.4,1.1,0.994397507226487
2.5,1.1,0.993482958615514
2.6,1.1,0.9940398879437115
2.7,1.1,0.9999405204682279
2.8,1.1,0.9524185995843573
2.9,1.1,0.9962900064532758
3.0,1.1,0.9840362687939551
3.1,1.1,0.9222967086701073
3.2,1.1,0.8572271425048289
3.3,1.1,0.9565760858732434
3.4,1.1,0.7395016870925317
3.5,1.1,7.473701931561496
3.6,1.1,4.078453973126597
3.7,1.1,5.326061621755899
3.8,1.1,7.033757509995312
3.9,1.1,2.061776837841868
4.0,1.1,1.2318582750198395
4.1,1.1,2.3496317240227964
4.2,1.1,0.5112590200442945
4.3,1.1,0.3896190965652607
4.4,1.1,0.42241913178207396
4.5,1.1,2.818033839664126
4.6,1.1,2.6050317956450963
4.7,1.1,0.4660746602579254
4.8,1.1,2.7742400084257173
4.9,1.1,3.7160850362437214
5.0,1.1,3.7160850362437214
0.0,1.2,26.396655233539168
0.1,1.2,20.057199632288704
0.2,1.2,15.623153892472484
0.3,1.2,13.222183644143204
0.4,1.2,11.550760412377858
0.5,1.2,9.550523189213427
0.6,1.2,7.53315696450907
0.7,1.2,6.986760253244801
0.8,1.2,6.884188745767983
0.9,1.2,4.130537164157803
1.0,1.2,4.001246557741061
1.1,1.2,1.6535118229468764
1.2,1.2,5.005913273727742
1.3,1.2,1.4570349035778432
1.4,1.2,4.995433091816336
1.5,1.2,0.28468458792234197
1.6,1.2,0.788807666910831
1.7,1.2,0.8034816345951898
1.8,1.2,1.1059684434540236
1.9,1.2,0.937193517996362
2.0,1.2,0.8845090091953112
2.1,1.2,0.8554544687523852
2.2,1.2,0.9145831416581878
2.3,1.2,0.9968495054314148
2.4,1.2,1.9874592497898735
2.5,1.2,1.0723938141752398
2.6,1.2,0.9373998050054417
2.7,1.2,0.9503836027392617
2.8,1.2,0.9270369140100729
2.9,1.2,2.564469063471638
3.0,1.2,0.5424299863569538
3.1,1.2,0.7916221160022499
3.2,1.2,1.7196376099521504
3.3,1.2,6.719340251495374
3.4,1.2,0.6044765556641908
3.5,1.2,0.7001404455214252
3.6,1.2,0.48867171554707883
3.7,1.2,0.7413606005230718
3.8,1.2,2.795687221258793
3.9,1.2,0.370282238903025
4.0,1.2,0.5843003053662699
4.1,1.2,0.7925684871559098
4.2,1.2,8.277043399935174
4.3,1.2,5.29902692859161
4.4,1.2,1.3000268543792541
4.5,1.2,1.6834730351190113
4.6,1.2,0.7699342487937499
4.7,1.2,2.430298769709897
4.8,1.2,0.4988698441696274
4.9,1.2,0.8233751374259268
5.0,1.2,0.8233751374259268
0.0,1.3,63.74795551991053
0.1,1.3,34.14484079418872
0.2,1.3,18.782836248989828
0.3,1.3,12.86220710080742
0.4,1.3,12.571301933861033
0.5,1.3,8.505320621965003
0.6,1.3,8.222456887164984
0.7,1.3,6.254328815921589
0.8,1.3,7.001093311302844
0.9,1.3,5.402223405705899
1.0,1.3,5.784837553115734
1.1,1.3,5.125778660307595
1.2,1.3,4.378719217010342
1.3,1.3,4.599144657152493
1.4,1.3,4.062237661838109
1.5,1.3,3.3414309989023367
1.6,1.3,3.02676744531971
1.7,1.3,3.1444948487079896
1.8,1.3,2.2782749386921544
1.9,1.3,1.8013022152114795
2.0,1.3,1.7137299943350766
2.1,1.3,1.4064794467040709
2.2,1.3,1.0989193263548367
2.3,1.3,1.0288185239958123
2.4,1.3,1.4327688925719215
2.5,1.3,0.6582338820832591
2.6,1.3,0.6403623548272421
2.7,1.3,1.0539125218296375
2.8,1.3,0.5401865991210046
2.9,1.3,0.8259789996204281
3.0,1.3,1.2517697479158418
3.1,1.3,1.3111532022369237
3.2,1.3,0.9508747709338307
3.3,1.3,1.3227306185935177
3.4,1.3,1.3263724097366114
3.5,1.3,1.4229780419294018
3.6,1.3,1.7980077943397397
3.7,1.3,1.4333112976868128
3.8,1.3,1.4398834878988416
3.9,1.3,1.749620742887427
4.0,1.3,3.356393450169319
4.1,1.3,0.7038678161470102
4.2,1.3,1.787341369790721
4.3,1.3,4.2883629165863715
4.4,1.3,0.7175343700294182
4.5,1.3,1.144170680162601
4.6,1.3,1.5854624500892036
4.7,1.3,1.3435741948063364
4.8,1.3,1.1252242399168164
4.9,1.3,0.7104074489756858
5.0,1.3,0.7104074489756858
0.0,1.4,0.8428110534644567
0.1,1.4,1.6051351707481027
0.2,1.4,3.6353401322676935
0.3,1.4,4.7551727385692395
0.4,1.4,4.731364058836873
0.5,1.4,5.005220034554436
0.6,1.4,4.882585058999091
0.7,1.4,4.7253563988290415
0.8,1.4,4.073352959675412
0.9,1.4,4.5337074447787105
1.0,1.4,4.503976869635559
1.1,1.4,3.6904446737988246
1.2,1.4,3.823807056205926
1.3,1.4,2.989688576429186
1.4,1.4,3.7683132146469096
1.5,1.4,3.8890635711056
1.6,1.4,2.8185760012851713
1.7,1.4,2.2534646904266094
1.8,1.4,3.216744583273733
1.9,1.4,3.738220233249569
2.0,1.4,2.1974695779717535
2.1,1.4,2.6171543352817923
2.2,1.4,1.6632869240560104
2.3,1.4,1.6429240042327364
2.4,1.4,1.6109443586854488
2.5,1.4,1.6305066840829077
2.6,1.4,1.2769004263663852
2.7,1.4,1.7171477304439664
2.8,1.4,1.351401030159444
2.9,1.4,1.585406506334766
3.0,1.4,1.1183408099057315
3.1,1.4,1.3271414310316636
3.2,1.4,1.201070988702958
3.3,1.4,1.4194442841449135
3.4,1.4,0.6019844580487759
3.5,1.4,0.7459958687716287
3.6,1.4,0.7513337566193675
3.7,1.4,0.85403267043404
3.8,1.4,0.6978378414819048
3.9,1.4,0.8177198797230866
4.0,1.4,0.6485430292367861
4.1,1.4,0.9977949364157391
4.2,1.4,0.8193732458371241
4.3,1.4,0.3388780161177657
4.4,1.4,0.6963233156282556
4.5,1.4,0.703982584851773
4.6,1.4,0.7234409506754826
4.7,1.4,0.7123269783966604
4.8,1.4,1.1356250747231886
4.9,1.4,0.6365157313397107
5.0,1.4,0.6365157313397107
0.0,1.5,0.9999543020218987
0.1,1.5,0.994894414515253
0.2,1.5,0.9460195418132266
0.3,1.5,0.825613624754918
0.4,1.5,0.6561894182682462
0.5,1.5,0.5327628349840947
0.6,1.5,0.7673963995736913
0.7,1.5,0.7869890691297642
0.8,1.5,1.3231784145083387
0.9,1.5,1.1717924753978715
1.0,1.5,1.324235601950679
1.1,1.5,1.4348885486914873
1.2,1.5,1.534672380406652
1.3,1.5,2.180786282089457
1.4,1.5,2.281950078925216
1.5,1.5,1.7811239696307075
1.6,1.5,1.8975184933611686
1.7,1.5,1.863566354541345
1.8,1.5,1.3664093668376283
1.9,1.5,1.7187521616333592
2.0,1.5,2.0593257998387613
2.1,1.5,2.313768547053969
2.2,1.5,1.7646413858637506
2.3,1.5,2.072635010737105
2.4,1.5,2.498816249064863
2.5,1.5,1.1752236792392154
2.6,1.5,1.4245503691149737
2.7,1.5,1.4247546750767308
2.8,1.5,1.6399723610662647
2.9,1.5,1.3192997131410542
3.0,1.5,1.7251549366709098
3.1,1.5,1.1156984214866643
3.2,1.5,0.8352891829922101
3.3,1.5,1.103110765363182
3.4,1.5,1.4143058217539517
3.5,1.5,1.3196634653841837
3.6,1.5,1.2195183592201773
3.7,1.5,0.670816304814225
3.8,1.5,0.5171588623350925
3.9,1.5,0.6480227781450555
4.0,1.5,0.4436881702775683
4.1,1.5,0.4117497628306631
4.2,1.5,0.5961067342817002
4.3,1.5,1.0755240897462703
4.4,1.5,0.2696719455829348
4.5,1.5,0.2816379410496398
4.6,1.5,0.45409802441097835
4.7,1.5,0.5252304137924924
4.8,1.5,0.5098608469447071
4.9,1.5,0.7584881727241651
5.0,1.5,0.7584881727241651
0.0,1.6,0.9999999731103949
0.1,1.6,0.9999900379988703
0.2,1.6,0.9996603594614081
0.3,1.6,0.9968513196171298
0.4,1.6,0.9863170552931478
0.5,1.6,0.9581335797567484
0.6,1.6,0.909424589727172
0.7,1.6,0.8465556967389217
0.8,1.6,0.7540522901248112
0.9,1.6,0.6660401999238795
1.0,1.6,0.5661180929049011
1.1,1.6,0.4503397707951512
1.2,1.6,0.32850984465355365
1.3,1.6,0.3499345975398544
1.4,1.6,0.3436444819804986
1.5,1.6,0.23615758921716046
1.6,1.6,0.8739973756583821
1.7,1.6,0.3093590821620405
1.8,1.6,0.5394899218658376
1.9,1.6,0.9938627127438039
2.0,1.6,0.8704039290922351
2.1,1.6,0.6749580455821352
2.2,1.6,0.8103167001934497
2.3,1.6,0.7363737543918997
2.4,1.6,1.008588275724463
2.5,1.6,1.5601211401319621
2.6,1.6,1.3121766987728636
2.7,1.6,0.791437886222366
2.8,1.6,0.9401545096414423
2.9,1.6,0.761259924762503
3.0,1.6,0.7389024498082725
3.1,1.6,0.4935259975986913
3.2,1.6,0.25833150024850515
3.3,1.6,0.18972776448899514
3.4,1.6,0.28500537617911775
3.5,1.6,0.27807375359405284
3.6,1.6,0.1242745450070652
3.7,1.6,0.13830055891906634
3.8,1.6,0.2321942059846997
3.9,1.6,0.3037202967190922
4.0,1.6,0.21689222683727297
4.1,1.6,0.1585558072969598
4.2,1.6,0.18273872995275597
4.3,1.6,0.3854014346966017
4.4,1.6,0.4132805501194269
4.5,1.6,0.12414380001731215
4.6,1.6,0.26200636379068515
4.7,1.6,0.34917126387103486
4.8,1.6,0.34401216683278113
4.9,1.6,0.5822403111878446
5.0,1.6,0.5822403111878446
0.0,1.7,0.9999999998754975
0.1,1.7,0.9999999581788326
0.2,1.7,0.999997186647193
0.3,1.7,0.9999517969124988
0.4,1.7,0.9996558873385224
0.5,1.7,0.99851067241419
0.6,1.7,0.9940472940064694
0.7,1.7,0.9870412859204717
0.8,1.7,0.973221598146857
0.9,1.7,0.953777347315722
1.0,1.7,0.8826378569031071
1.1,1.7,0.8956293798075801
1.2,1.7,0.8589569176800571
1.3,1.7,0.7660689942901834
1.4,1.7,0.7094326312967729
1.5,1.7,0.7084455002421443
1.6,1.7,0.6633565984131569
1.7,1.7,0.49402234946996504
1.8,1.7,0.4362687349182181
1.9,1.7,0.3874768060519016
2.0,1.7,0.20261579418676973
2.1,1.7,0.23447895881175151
2.2,1.7,0.2676743419212892
2.3,1.7,0.16946422372970424
2.4,1.7,0.16282624976235774
2.5,1.7,0.20923325706440762
2.6,1.7,0.1927685825213686
2.7,1.7,0.34556763512389727
2.8,1.7,0.0688468187418191
2.9,1.7,0.09262587073327753
3.0,1.7,0.12113133386998633
3.1,1.7,0.3344489983386237
3.2,1.7,0.3262896899366653
3.3,1.7,0.10276209839955153
3.4,1.7,0.4466762601732459
3.5,1.7,0.33919974052565005
3.6,1.7,0.15178529180779002
3.7,1.7,0.07815146922812789
3.8,1.7,0.03583039436131051
3.9,1.7,0.06504108177009738
4.0,1.7,0.12022034457533662
4.1,1.7,0.42853703705346924
4.2,1.7,0.1375157503911151
4.3,1.7,0.45440732503429243
4.4,1.7,0.07548447228926163
4.5,1.7,0.18711791912283574
4.6,1.7,0.2906722827474003
4.7,1.7,0.1241785912573531
4.8,1.7,0.2494556086928986
4.9,1.7,0.2083169359903646
5.0,1.7,0.2083169359903646
0.0,1.8,0.9999999999649307
0.1,1.8,0.9999999963961044
0.2,1.8,0.9999998883986613
0.3,1.8,0.9999979179884414
0.4,1.8,0.9999803303025837
0.5,1.8,0.9998820230333056
0.6,1.8,0.9995412342526085
0.7,1.8,0.9985577674154869
0.8,1.8,0.9968587694507598
0.9,1.8,0.992057775125837
1.0,1.8,0.985862214862595
1.1,1.8,0.9717467988180987
1.2,1.8,0.972129042283932
1.3,1.8,0.9336417855156073
1.4,1.8,0.9003315056806271
1.5,1.8,0.8905837731660804
1.6,1.8,0.8640049634457622
1.7,1.8,0.8443072817991516
1.8,1.8,0.7996414144993949
1.9,1.8,0.695370964761471
2.0,1.8,0.719928459471638
2.1,1.8,0.6407195640686983
2.2,1.8,0.6543571470291859
2.3,1.8,0.3982658122798113
2.4,1.8,0.4388483769399271
2.5,1.8,0.4135258400879912
2.6,1.8,0.5058020225159793
2.7,1.8,0.2720837012030885
2.8,1.8,0.2029177882622081
2.9,1.8,0.29436025282453493
3.0,1.8,0.45474756281462664
3.1,1.8,0.17149514103564167
3.2,1.8,0.22260117284237083
3.3,1.8,0.31457712209201993
3.4,1.8,0.08993101823010062
3.5,1.8,0.2988251863818794
3.6,1.8,0.15116783403676715
3.7,1.8,0.12306375894389247
3.8,1.8,0.06478324445326322
3.9,1.8,0.23628548752886525
4.0,1.8,0.11281763805426938
4.1,1.8,0.1049425870776353
4.2,1.8,0.3043351184536299
4.3,1.8,0.11196178033103102
4.4,1.8,0.19028024741036634
4.5,1.8,0.07462867203650998
4.6,1.8,0.31041733659522747
4.7,1.8,0.05553793305661641
4.8,1.8,0.24681996346167415
4.9,1.8,0.41295108239596984
5.0,1.8,0.41295108239596984
0.0,1.9,0.9999999997632889
0.1,1.9,0.9999999917494868
0.2,1.9,0.9999998789351091
0.3,1.9,0.9999988046956172
0.4,1.9,0.9999914000210881
0.5,1.9,0.9999518328618543
0.6,1.9,0.9998372042154757
0.7,1.9,0.9994318175610051
0.8,1.9,0.998436316546987
0.9,1.9,0.9962961460276635
1.0,1.9,0.9919376136257627
1.1,1.9,0.9886900948591434
1.2,1.9,0.9783968457142569
1.3,1.9,0.9635978625085544
1.4,1.9,0.9409541221162174
1.5,1.9,0.9321677440611003
1.6,1.9,0.9001283714485105
1.7,1.9,0.883557554377426
1.8,1.9,0.7967890854662365
1.9,1.9,0.8059993109414492
2.0,1.9,0.7653107842514671
2.1,1.9,0.7460337549887865
2.2,1.9,0.7089902882813366
2.3,1.9,0.6202998097973984
2.4,1.9,0.6782876412675021
2.5,1.9,0.5402974156306886
2.6,1.9,0.47131087331409005
2.7,1.9,0.5397472339426344
2.8,1.9,0.3567567105461498
2.9,1.9,0.28353418414439846
3.0,1.9,0.3031482716987408
3.1,1.9,0.3100362326230472
3.2,1.9,0.27158540219813565
3.3,1.9,0.10241819797644665
3.4,1.9,0.18155196249082953
3.5,1.9,0.19157570977631636
3.6,1.9,0.05759575755150317
3.7,1.9,0.04131854394361845
3.8,1.9,0.03224068987545286
3.9,1.9,0.13548638591893986
4.0,1.9,0.1797686488575338
4.1,1.9,0.11787749185549398
4.2,1.9,0.06487924444991064
4.3,1.9,0.2836488785024591
4.4,1.9,0.02954181120149654
4.5,1.9,0.20512683196990317
4.6,1.9,0.11604245385590839
4.7,1.9,0.18136191428927692
4.8,1.9,0.22926237737474336
4.9,1.9,0.06333356925975481
5.0,1.9,0.06333356925975481
0.0,2.0,0.9999999997632889
0.1,2.0,0.9999999917494868
0.2,2.0,0.9999998789351091
0.3,2.0,0.9999988046956172
0.4,2.0,0.9999914000210881
0.5,2.0,0.9999518328618543
0.6,2.0,0.9998372042154757
0.7,2.0,0.9994318175610051
0.8,2.0,0.998436316546987
0.9,2.0,0.9962961460276635
1.0,2.0,0.9919376136257627
1.1,2.0,0.9886900948591434
1.2,2.0,0.9783968457142569
1.3,2.0,0.9635978625085544
1.4,2.0,0.9409541221162174
1.5,2.0,0.9321677440611003
1.6,2.0,0.9001283714485105
1.7,2.0,0.883557554377426
1.8,2.0,0.7967890854662365
1.9,2.0,0.8059993109414492
2.0,2.0,0.7653107842514671
2.1,2.0,0.7460337549887865
2.2,2.0,0.7089902882813366
2.3,2.0,0.6202998097973984
2.4,2.0,0.6782876412675021
2.5,2.0,0.5402974156306886
2.6,2.0,0.47131087331409005
2.7,2.0,0.5397472339426344
2.8,2.0,0.3567567105461498
2.9,2.0,0.28353418414439846
3.0,2.0,0.3031482716987408
3.1,2.0,0.3100362326230472
3.2,2.0,0.27158540219813565
3.3,2.0,0.10241819797644665
3.4,2.0,0.18155196249082953
3.5,2.0,0.19157570977631636
3.6,2.0,0.05759575755150317
3.7,2.0,0.04131854394361845
3.8,2.0,0.03224068987545286
3.9,2.0,0.13548638591893986
4.0,2.0,0.1797686488575338
4.1,2.0,0.11787749185549398
4.2,2.0,0.06487924444991064
4.3,2.0,0.2836488785024591
4.4,2.0,0.02954181120149654
4.5,2.0,0.20512683196990317
4.6,2.0,0.11604245385590839
4.7,2.0,0.18136191428927692
4.8,2.0,0.22926237737474336
4.9,2.0,0.06333356925975481
5.0,2.0,0.06333356925975481


==> Results/pollutant/obj_obs_top_new2.csv <==
x,y,obj
0.0,0.0,0.7877846078691637
0.1,0.0,0.9831596885229439
0.2,0.0,0.9411984335175746
0.3,0.0,0.9593276663384978
0.4,0.0,0.9606207681828729
0.5,0.0,0.9592473109654475
0.6,0.0,0.9583910614232667
0.7,0.0,0.9581638061775907
0.8,0.0,0.9578132409930908
0.9,0.0,0.9574906181732308
1.0,0.0,0.9572635143501389
1.1,0.0,0.9570588186905103
1.2,0.0,0.9569249538566666
1.3,0.0,0.9568490932541552
1.4,0.0,1
1.5,0.0,1
1.6,0.0,0.946836730719479
1.7,0.0,0.9466670759244951
1.8,0.0,0.9463633831516262
1.9,0.0,0.9459769647030175
2.0,0.0,0.9455519339348251
2.1,0.0,0.9451268438313046
2.2,0.0,0.9447417171486404
2.3,0.0,0.9444272868428917
2.4,0.0,0.9442061452024482
2.5,0.0,0.9440913637011349
2.6,0.0,1
2.7,0.0,1
2.8,0.0,0.8914605293472696
2.9,0.0,0.8910170251221694
3.0,0.0,0.89016865962414
3.1,0.0,0.8888849822596518
3.2,0.0,0.8872622745853872
3.3,0.0,0.8854457700204064
3.4,0.0,0.8831969763342926
3.5,0.0,0.8806484800669738
3.6,0.0,0.8780133424699873
3.7,0.0,0.8751901871454505
3.8,0.0,0.8721740042922506
3.9,0.0,0.869116238345283
4.0,0.0,0.8659015222188109
4.1,0.0,0.862900553951121
4.2,0.0,0.859358557674357
4.3,0.0,0.8559841928473891
4.4,0.0,0.8527457721641303
4.5,0.0,0.849424008847677
4.6,0.0,0.8459078159641518
4.7,0.0,0.8426143121825569
4.8,0.0,0.8392712952118495
4.9,0.0,0.8368302500418678
5.0,0.0,0.8368302500418678
0.0,0.1,0.9455453013161434
0.1,0.1,0.9834172232669693
0.2,0.1,0.9384595068574304
0.3,0.1,0.9565757300595402
0.4,0.1,0.9593545982449145
0.5,0.1,0.9595448826935061
0.6,0.1,0.9588581593104051
0.7,0.1,0.9583711856919869
0.8,0.1,0.9580188508387519
0.9,0.1,0.9576907847118065
1.0,0.1,0.9574250855717905
1.1,0.1,0.9571594091568364
1.2,0.1,0.9569343584843248
1.3,0.1,0.9567908192118773
1.4,0.1,1
1.5,0.1,1
1.6,0.1,0.9470360099916534
1.7,0.1,0.9468843004615883
1.8,0.1,0.946594151637025
1.9,0.1,0.9462039675571754
2.0,0.1,0.9457445184282688
2.1,0.1,0.9452505219216486
2.2,0.1,0.9447926412772721
2.3,0.1,0.9444077881884714
2.4,0.1,0.9441222982398636
2.5,0.1,0.9439784289738942
2.6,0.1,1
2.7,0.1,1
2.8,0.1,0.8919230751053407
2.9,0.1,0.8914926925722084
3.0,0.1,0.8905811520855644
3.1,0.1,0.8892611641198788
3.2,0.1,0.8874682906762339
3.3,0.1,0.8852267776628967
3.4,0.1,0.8826582864741753
3.5,0.1,0.8799065224661914
3.6,0.1,0.8765831774934874
3.7,0.1,0.8734917059359356
3.8,0.1,0.8697161913703303
3.9,0.1,0.8668596548732102
4.0,0.1,0.863359686823386
4.1,0.1,0.860099702141862
4.2,0.1,0.8561831461949415
4.3,0.1,0.8528001892107775
4.4,0.1,0.8490261357398371
4.5,0.1,0.8457590423521885
4.6,0.1,0.8418544980605099
4.7,0.1,0.8385067137854871
4.8,0.1,0.8347093923977128
4.9,0.1,0.8323956245877487
5.0,0.1,0.8323956245877487
0.0,0.2,0.981237353287772
0.1,0.2,0.8342220617520782
0.2,0.2,0.98569016456635
0.3,0.2,0.9733784438607249
0.4,0.2,0.953987233043413
0.5,0.2,0.9575459025629403
0.6,0.2,0.9573247555231854
0.7,0.2,0.957426521317995
0.8,0.2,0.9574528195695191
0.9,0.2,0.957552680078781
1.0,0.2,0.9574937168994694
1.1,0.2,0.9573023578173869
1.2,0.2,0.9569708954825676
1.3,0.2,0.9566606571573744
1.4,0.2,1
1.5,0.2,1
1.6,0.2,0.947516002406736
1.7,0.2,0.9474309605978114
1.8,0.2,0.9471967578704162
1.9,0.2,0.946762261794656
2.0,0.2,0.9462055369722504
2.1,0.2,0.9455807211229321
2.2,0.2,0.9449642731149749
2.3,0.2,0.9444040995907644
2.4,0.2,0.9439741750634804
2.5,0.2,0.9437451139717659
2.6,0.2,1
2.7,0.2,1
2.8,0.2,0.8929042887493808
2.9,0.2,0.892484792961896
3.0,0.2,0.891473380501253
3.1,0.2,0.8897841911134339
3.2,0.2,0.8873822306944662
3.3,0.2,0.8842496475310494
3.4,0.2,0.8802184627542735
3.5,0.2,0.8761848735354703
3.6,0.2,0.8723275733772142
3.7,0.2,0.8677747957421568
3.8,0.2,0.8632507279809994
3.9,0.2,0.8589932382772961
4.0,0.2,0.8544794042810234
4.1,0.2,0.850570313149696
4.2,0.2,0.845936424250451
4.3,0.2,0.8417675493885097
4.4,0.2,0.8379965001668485
4.5,0.2,0.8339421135994801
4.6,0.2,0.8302094267662925
4.7,0.2,0.8264501646439777
4.8,0.2,0.822772898464942
4.9,0.2,0.8193585637845379
5.0,0.2,0.8193585637845379
0.0,0.3,0.9571447192171489
0.1,0.3,0.9906787401705396
0.2,0.3,0.9569815511375062
0.3,0.3,0.9555728413364016
0.4,0.3,0.9554911950594212
0.5,0.3,0.9555340336797244
0.6,0.3,0.9557139024561608
0.7,0.3,0.9560144421620393
0.8,0.3,0.9563077415354672
0.9,0.3,0.9566373409722064
1.0,0.3,0.9568896608870131
1.1,0.3,0.95715264020186
1.2,0.3,0.957027303649191
1.3,0.3,0.9564021339151688
1.4,0.3,1
1.5,0.3,1
1.6,0.3,0.9486030330562091
1.7,0.3,0.9485963699062883
1.8,0.3,0.9482979368987954
1.9,0.3,0.9477162930630593
2.0,0.3,0.9469441983280442
2.1,0.3,0.9461016353781876
2.2,0.3,0.9452411414155312
2.3,0.3,0.9444161225525698
2.4,0.3,0.9437395373024157
2.5,0.3,0.9433596843259383
2.6,0.3,1
2.7,0.3,1
2.8,0.3,0.8944464112277153
2.9,0.3,0.8939716569955313
3.0,0.3,0.8926601002860006
3.1,0.3,0.890095643691008
3.2,0.3,0.8861211814643464
3.3,0.3,0.8811998376397538
3.4,0.3,0.8750949069227301
3.5,0.3,0.8691114645952108
3.6,0.3,0.8628714700356959
3.7,0.3,0.8559143054657691
3.8,0.3,0.8507252474322222
3.9,0.3,0.8456893627619037
4.0,0.3,0.8398766616365005
4.1,0.3,0.8341305710844769
4.2,0.3,0.8301706758302624
4.3,0.3,0.8244153422664524
4.4,0.3,0.8201142388541522
4.5,0.3,0.8153287294540101
4.6,0.3,0.8113232095406908
4.7,0.3,0.8070026870342993
4.8,0.3,0.8039851635106224
4.9,0.3,0.798015053120761
5.0,0.3,0.798015053120761
0.0,0.4,0.991990464075553
0.1,0.4,0.9541586973463063
0.2,0.4,0.954318381644229
0.3,0.4,0.9542482811454822
0.4,0.4,0.9544540116623744
0.5,0.4,0.9547685264138853
0.6,0.4,0.9551029958976752
0.7,0.4,0.9554347845683736
0.8,0.4,0.9557254600448286
0.9,0.4,0.9559811253418454
1.0,0.4,0.9561844226514561
1.1,0.4,0.9564145763771933
1.2,0.4,0.9565537310726666
1.3,0.4,0.9562573888066344
1.4,0.4,0.9548218037534408
1.5,0.4,0.9527433687182874
1.6,0.4,0.9511319437470851
1.7,0.4,0.9503955274885595
1.8,0.4,0.9495051041459679
1.9,0.4,0.9485118307391813
2.0,0.4,0.9475182735620352
2.1,0.4,0.9465192640024402
2.2,0.4,0.9454713725694829
2.3,0.4,0.9443770439622511
2.4,0.4,0.9433731594787554
2.5,0.4,0.9427721208711194
2.6,0.4,1
2.7,0.4,1
2.8,0.4,0.8966397276645148
2.9,0.4,0.8959843893719014
3.0,0.4,0.893788478907539
3.1,0.4,0.889135741498995
3.2,0.4,0.8826619654919505
3.3,0.4,0.8747038614662986
3.4,0.4,0.8665697054724346
3.5,0.4,0.8583708107207699
3.6,0.4,0.8502773123032332
3.7,0.4,0.8414929820276984
3.8,0.4,0.8336105573159627
3.9,0.4,0.8266116733520072
4.0,0.4,0.8204708965692238
4.1,0.4,0.8138358079892257
4.2,0.4,0.8087759308810315
4.3,0.4,0.8024163831826703
4.4,0.4,0.7975540572727892
4.5,0.4,0.791624169479147
4.6,0.4,0.7866362322055591
4.7,0.4,0.7828288310069559
4.8,0.4,0.778405080468896
4.9,0.4,0.7721774022417047
5.0,0.4,0.7721774022417047
0.0,0.5,0.9506254287800325
0.1,0.5,0.9531760302850965
0.2,0.5,0.9530578659646674
0.3,0.5,0.95335883799795
0.4,0.5,0.9538070168907244
0.5,0.5,0.9542747990561486
0.6,0.5,0.9546988483460744
0.7,0.5,0.9550485660792606
0.8,0.5,0.9552694968687752
0.9,0.5,0.9554103374602055
1.0,0.5,0.9554928953197698
1.1,0.5,0.9554936643653685
1.2,0.5,0.9553894666280519
1.3,0.5,0.9550843420915203
1.4,0.5,0.9544172445849323
1.5,0.5,0.953226058947732
1.6,0.5,0.9517297977205541
1.7,0.5,0.9501944138683068
1.8,0.5,0.9487484080399415
1.9,0.5,0.9475334733199303
2.0,0.5,0.9465219133363124
2.1,0.5,0.945748752988072
2.2,0.5,0.9450021821677435
2.3,0.5,0.9440185718096678
2.4,0.5,0.9428044828966573
2.5,0.5,0.9418682914412603
2.6,0.5,1
2.7,0.5,1
2.8,0.5,0.8996135248275152
2.9,0.5,0.8984083031213693
3.0,0.5,0.8941931667705071
3.1,0.5,0.8868421281622753
3.2,0.5,0.8768855319962453
3.3,0.5,0.8659758673666205
3.4,0.5,0.8548196715361391
3.5,0.5,0.8440725762114107
3.6,0.5,0.8334068511441285
3.7,0.5,0.8229782126250033
3.8,0.5,0.8139504810932638
3.9,0.5,0.8054255881602084
4.0,0.5,0.7954847520819698
4.1,0.5,0.789536668351212
4.2,0.5,0.781593113465965
4.3,0.5,0.7750064065054915
4.4,0.5,0.7705881795750662
4.5,0.5,0.764097773017773
4.6,0.5,0.7573891697620506
4.7,0.5,0.7539620684680862
4.8,0.5,0.7487097938397625
4.9,0.5,0.742975803539951
5.0,0.5,0.742975803539951
0.0,0.6,0.9521846680675837
0.1,0.6,0.9519499760836259
0.2,0.6,0.9522825163399223
0.3,0.6,0.9529069254740384
0.4,0.6,0.9535736913122396
0.5,0.6,0.9541451627077486
0.6,0.6,0.9545427553583474
0.7,0.6,0.9547448633251372
0.8,0.6,0.9547961061423005
0.9,0.6,0.9546800987171515
1.0,0.6,0.9544684771817379
1.1,0.6,0.954124708554112
1.2,0.6,0.9536972760060016
1.3,0.6,0.9529629385396292
1.4,0.6,0.9519975702524084
1.5,0.6,0.9506175684004099
1.6,0.6,0.9490258218328079
1.7,0.6,0.9472615985851643
1.8,0.6,0.945657022474571
1.9,0.6,0.944332727529022
2.0,0.6,0.9433385596881163
2.1,0.6,0.9428178247245937
2.2,0.6,0.9426819810509407
2.3,0.6,0.942500156205925
2.4,0.6,0.9417244949705317
2.5,0.6,0.9404493394288772
2.6,0.6,1
2.7,0.6,1
2.8,0.6,0.9035538345460709
2.9,0.6,0.9007233460855671
3.0,0.6,0.8924517398474489
3.1,0.6,0.8804401347880808
3.2,0.6,0.867181154108208
3.3,0.6,0.8535086300987835
3.4,0.6,0.8388327266955055
3.5,0.6,0.826318988384556
3.6,0.6,0.8119752634354217
3.7,0.6,0.8002639732778911
3.8,0.6,0.7881501086448305
3.9,0.6,0.7768863721952373
4.0,0.6,0.7679832113729158
4.1,0.6,0.7603633587423939
4.2,0.6,0.7504467424997248
4.3,0.6,0.7440072197246054
4.4,0.6,0.7357405622565872
4.5,0.6,0.7305982158809151
4.6,0.6,0.7232325962618587
4.7,0.6,0.7200512628851343
4.8,0.6,0.7119469049277358
4.9,0.6,0.7078905018475639
5.0,0.6,0.7078905018475639
0.0,0.7,0.9508413992535218
0.1,0.7,0.9511932234314047
0.2,0.7,0.9520496151076782
0.3,0.7,0.9530559199571393
0.4,0.7,0.9538303785430852
0.5,0.7,0.9543128017327811
0.6,0.7,0.95445228966657
0.7,0.7,0.9543020684408752
0.8,0.7,0.9539059048883668
0.9,0.7,0.9533123103280181
1.0,0.7,0.9526140640910001
1.1,0.7,0.9517623126247567
1.2,0.7,0.9507785566102708
1.3,0.7,0.9496405403901969
1.4,0.7,0.9480872513459119
1.5,0.7,0.9462196207470582
1.6,0.7,0.9442916260711325
1.7,0.7,0.9421733495105377
1.8,0.7,0.9404645035950244
1.9,0.7,0.9389815706962527
2.0,0.7,0.938029698370974
2.1,0.7,0.937492372199903
2.2,0.7,0.9377415756889351
2.3,0.7,0.9383633103349103
2.4,0.7,0.9389222800015816
2.5,0.7,0.93794173777758
2.6,0.7,1
2.7,0.7,1
2.8,0.7,0.9085929857812771
2.9,0.7,0.900785665019729
3.0,0.7,0.8866946105731167
3.1,0.7,0.8708815186391481
3.2,0.7,0.8542997213985001
3.3,0.7,0.8369024663477175
3.4,0.7,0.8196042499503315
3.5,0.7,0.8018115003230658
3.6,0.7,0.7857189927437903
3.7,0.7,0.7703574771599129
3.8,0.7,0.7584018112948511
3.9,0.7,0.7433143363559647
4.0,0.7,0.7318713256170455
4.1,0.7,0.7237144487372956
4.2,0.7,0.7095167485432919
4.3,0.7,0.706985113638972
4.4,0.7,0.6946470242553033
4.5,0.7,0.6904986375206924
4.6,0.7,0.6836718938007319
4.7,0.7,0.6771822061490353
4.8,0.7,0.6712874159182434
4.9,0.7,0.6651300676905105
5.0,0.7,0.6651300676905105
0.0,0.8,0.9500248736307672
0.1,0.8,0.9511974575881819
0.2,0.8,0.9526704879174422
0.3,0.8,0.9538369841590029
0.4,0.8,0.9544181684041306
0.5,0.8,0.9543940316904127
0.6,0.8,0.9538096019304548
0.7,0.8,0.9527977045047205
0.8,0.8,0.9515702958909447
0.9,0.8,0.9501853589641226
1.0,0.8,0.9488219653333971
1.1,0.8,0.9470130011448135
1.2,0.8,0.9451338737325461
1.3,0.8,0.9435095167576575
1.4,0.8,0.9413227177961294
1.5,0.8,0.9390290606736921
1.6,0.8,0.9360806265249706
1.7,0.8,0.9336400264900488
1.8,0.8,0.9317058209155415
1.9,0.8,0.9300348977436891
2.0,0.8,0.9292397985088432
2.1,0.8,0.9289616303907161
2.2,0.8,0.9293025091898064
2.3,0.8,0.9302420376570039
2.4,0.8,0.9314479748540131
2.5,0.8,0.9317182505342528
2.6,0.8,0.9276732990197988
2.7,0.8,0.9203919315443054
2.8,0.8,0.9090685116559429
2.9,0.8,0.8926247441393541
3.0,0.8,0.8744133763060732
3.1,0.8,0.8545751027880801
3.2,0.8,0.8350404003048607
3.3,0.8,0.8123634249657004
3.4,0.8,0.7914622809198242
3.5,0.8,0.7701931500349486
3.6,0.8,0.753291111278012
3.7,0.8,0.7325678956570019
3.8,0.8,0.7193511185722947
3.9,0.8,0.7013268201725323
4.0,0.8,0.6914981733204506
4.1,0.8,0.6759286375193286
4.2,0.8,0.6648255561874898
4.3,0.8,0.6573636691995327
4.4,0.8,0.6478838148991027
4.5,0.8,0.6433364595676769
4.6,0.8,0.6375925861822197
4.7,0.8,0.626898602442028
4.8,0.8,0.6245675842644837
4.9,0.8,0.6180987383065398
5.0,0.8,0.6180987383065398
0.0,0.9,0.9498675454959262
0.1,0.9,0.9522887751558926
0.2,0.9,0.9541706018502718
0.3,0.9,0.9549503561858107
0.4,0.9,0.9543913913048361
0.5,0.9,0.9528498948087444
0.6,0.9,0.950569742880918
0.7,0.9,0.9481677854581585
0.8,0.9,0.9453814428390768
0.9,0.9,0.9429825840221396
1.0,0.9,0.9401016358990534
1.1,0.9,0.936625343542787
1.2,0.9,0.9341848536566475
1.3,0.9,0.9314935621648951
1.4,0.9,0.9281940876426626
1.5,0.9,0.9248631514694868
1.6,0.9,0.9216266414648634
1.7,0.9,0.9185106714180339
1.8,0.9,0.9162734972030503
1.9,0.9,0.9151490105181489
2.0,0.9,0.9145913887428277
2.1,0.9,0.9146644432967458
2.2,0.9,0.915048604399133
2.3,0.9,0.9164639102327193
2.4,0.9,0.9171575229314367
2.5,0.9,0.9168551631035287
2.6,0.9,0.9132260914334787
2.7,0.9,0.9052364029582813
2.8,0.9,0.8924035985184909
2.9,0.9,0.8742398320282828
3.0,0.9,0.8530016958734792
3.1,0.9,0.8292095502156409
3.2,0.9,0.8055431635782441
3.3,0.9,0.7814773610716691
3.4,0.9,0.7548366149242477
3.5,0.9,0.7295887511418467
3.6,0.9,0.7099084124323846
3.7,0.9,0.6843363525959677
3.8,0.9,0.672439606269883
3.9,0.9,0.6478112574820041
4.0,0.9,0.6383232699071169
4.1,0.9,0.6220620133700109
4.2,0.9,0.6114081951193485
4.3,0.9,0.6042976289548295
4.4,0.9,0.5946034096253626
4.5,0.9,0.5865430075183645
4.6,0.9,0.582582181266408
4.7,0.9,0.5744361574136109
4.8,0.9,0.5707121494770804
4.9,0.9,0.5623126238960356
5.0,0.9,0.5623126238960356
0.0,1.0,0.9509725205860277
0.1,1.0,0.9549402786306542
0.2,1.0,0.9560355673481712
0.3,1.0,0.9539302037841677
0.4,1.0,0.9494777693615919
0.5,1.0,0.9443091130099042
0.6,1.0,0.9386342167476659
0.7,1.0,0.932634345980392
0.8,1.0,0.928039099187751
0.9,1.0,0.9230042045726832
1.0,1.0,0.9187519417579273
1.1,1.0,0.9142532940896025
1.2,1.0,0.9104808742267038
1.3,1.0,0.9067198230600431
1.4,1.0,0.9017535081578828
1.5,1.0,0.8981676817824754
1.6,1.0,0.8947707485073413
1.7,1.0,0.8912673224052593
1.8,1.0,0.888870043330021
1.9,1.0,0.888659402131532
2.0,1.0,0.8889402730542324
2.1,1.0,0.8898380792371889
2.2,1.0,0.8912394511545061
2.3,1.0,0.8927331698735883
2.4,1.0,0.8928412438293799
2.5,1.0,0.8915291834341621
2.6,1.0,0.8868694435082106
2.7,1.0,0.877472934602816
2.8,1.0,0.8622086629077036
2.9,1.0,0.8431368414285084
3.0,1.0,0.8192289862233088
3.1,1.0,0.7909476887807994
3.2,1.0,0.7622763707375461
3.3,1.0,0.7334012947884156
3.4,1.0,0.7034946095118207
3.5,1.0,0.6768097495403085
3.6,1.0,0.6514552649264229
3.7,1.0,0.6270161699298831
3.8,1.0,0.6099847033784341
3.9,1.0,0.5902627769346961
4.0,1.0,0.5731476868082126
4.1,1.0,0.5623303383294178
4.2,1.0,0.5471655361259871
4.3,1.0,0.5407718266073342
4.4,1.0,0.5312374579687259
4.5,1.0,0.5237586627342208
4.6,1.0,0.5187011392337179
4.7,1.0,0.5117093775959966
4.8,1.0,0.5086964557122088
4.9,1.0,0.5016664580332703
5.0,1.0,0.5016664580332703
0.0,1.1,0.9557162934624449
0.1,1.1,0.9581582496437803
0.2,1.1,0.9479957934321481
0.3,1.1,0.9340308238975628
0.4,1.1,0.9155040923553871
0.5,1.1,0.903969244474485
0.6,1.1,0.8921429963447589
0.7,1.1,0.8818485168811131
0.8,1.1,0.8782906193641088
0.9,1.1,0.8638103701821384
1.0,1.1,0.8685863049602995
1.1,1.1,0.8580054312768264
1.2,1.1,0.8588395635985776
1.3,1.1,0.8610276738927561
1.4,1.1,0.8403822769857293
1.5,1.1,0.8353904921719961
1.6,1.1,0.859196821546829
1.7,1.1,0.8518271154846688
1.8,1.1,0.8205532379097371
1.9,1.1,0.8520608546460685
2.0,1.1,0.8407321912146537
2.1,1.1,0.8451258879158612
2.2,1.1,0.8460553426452666
2.3,1.1,0.8722110888571714
2.4,1.1,0.8723557000132649
2.5,1.1,0.83132279524352
2.6,1.1,0.7769291575812632
2.7,1.1,0.7828370106437788
2.8,1.1,0.8646478695481549
2.9,1.1,0.8009122058022585
3.0,1.1,0.7671968336080266
3.1,1.1,0.7370681928674867
3.2,1.1,0.7258058183534358
3.3,1.1,0.6879172149763622
3.4,1.1,0.6201245832778862
3.5,1.1,0.5935774201618053
3.6,1.1,0.591854079164385
3.7,1.1,0.5706960286217039
3.8,1.1,0.5265727855760346
3.9,1.1,0.5187807964096248
4.0,1.1,0.5111511180461183
4.1,1.1,0.5179138585110813
4.2,1.1,0.4506371784370195
4.3,1.1,0.45560176281713455
4.4,1.1,0.5050361137105669
4.5,1.1,0.4840805055940157
4.6,1.1,0.4386538371706167
4.7,1.1,0.4199408350345366
4.8,1.1,0.4487000256998101
4.9,1.1,0.44319413786338735
5.0,1.1,0.44319413786338735
0.0,1.2,0.905819740329727
0.1,1.2,0.7738084869692852
0.2,1.2,0.7073314888025716
0.3,1.2,0.6777234900340434
0.4,1.2,0.6825527273260213
0.5,1.2,0.6745867391710427
0.6,1.2,0.6819564768396265
0.7,1.2,0.6965697744787321
0.8,1.2,0.6939070623494311
0.9,1.2,0.7163814967506823
1.0,1.2,0.7054897437664764
1.1,1.2,0.7281342423346199
1.2,1.2,0.7284746776039372
1.3,1.2,0.714427625329549
1.4,1.2,0.7404460842299623
1.5,1.2,0.7502858683924278
1.6,1.2,0.7283801739039406
1.7,1.2,0.7339536183950556
1.8,1.2,0.7604381372830391
1.9,1.2,0.7433823388927174
2.0,1.2,0.7765545490985467
2.1,1.2,0.7752519918815223
2.2,1.2,0.782209261655937
2.3,1.2,0.7673148843262578
2.4,1.2,0.7695553292699906
2.5,1.2,0.7785729927123136
2.6,1.2,0.7568914390727357
2.7,1.2,0.7883499820502983
2.8,1.2,0.7170592432474969
2.9,1.2,0.7360250334223088
3.0,1.2,0.6751924723354007
3.1,1.2,0.6492345105680786
3.2,1.2,0.5977150134086273
3.3,1.2,0.5761998500689388
3.4,1.2,0.548887909384265
3.5,1.2,0.5279461394873028
3.6,1.2,0.49268408112540935
3.7,1.2,0.47177524880549015
3.8,1.2,0.45571302132698116
3.9,1.2,0.4284566499632544
4.0,1.2,0.4195922951703179
4.1,1.2,0.38080489584036686
4.2,1.2,0.4243055637418205
4.3,1.2,0.39167699715955223
4.4,1.2,0.3719361912496083
4.5,1.2,0.35698478063820827
4.6,1.2,0.35423006523283784
4.7,1.2,0.3962976620674837
4.8,1.2,0.3620846180851972
4.9,1.2,0.35256891212968733
5.0,1.2,0.35256891212968733
0.0,1.3,0.612910129262876
0.1,1.3,0.5471105512492055
0.2,1.3,0.4277565184751852
0.3,1.3,0.29661031492339596
0.4,1.3,0.16272428757721497
0.5,1.3,0.07982343767485009
0.6,1.3,0.11939762893403177
0.7,1.3,0.2029558242149017
0.8,1.3,0.2794495954092747
0.9,1.3,0.3275187796262909
1.0,1.3,0.38571119984361524
1.1,1.3,0.42487727268758807
1.2,1.3,0.46074221825692063
1.3,1.3,0.5122112224896638
1.4,1.3,0.5183759955458954
1.5,1.3,0.5354929007650475
1.6,1.3,0.5486124911360633
1.7,1.3,0.5610972874162281
1.8,1.3,0.5838174995420716
1.9,1.3,0.6134586073226524
2.0,1.3,0.6263393800302096
2.1,1.3,0.6460189769129611
2.2,1.3,0.6454895930780307
2.3,1.3,0.6723506192620136
2.4,1.3,0.677822016904914
2.5,1.3,0.6832147869744131
2.6,1.3,0.6631590399982292
2.7,1.3,0.6538319019925728
2.8,1.3,0.639707038052513
2.9,1.3,0.596212762987747
3.0,1.3,0.5702565763842936
3.1,1.3,0.5336126570302127
3.2,1.3,0.5149807249311543
3.3,1.3,0.47172906814054233
3.4,1.3,0.4529735275121047
3.5,1.3,0.42895385436037836
3.6,1.3,0.4015512011286128
3.7,1.3,0.36724858463604454
3.8,1.3,0.35115550258523354
3.9,1.3,0.338592026265409
4.0,1.3,0.33887237420947
4.1,1.3,0.33804432303219184
4.2,1.3,0.30927756467327994
4.3,1.3,0.3140130259306684
4.4,1.3,0.2783874762282891
4.5,1.3,0.2843657530256054
4.6,1.3,0.3008705311813489
4.7,1.3,0.26963139500354805
4.8,1.3,0.29593607791934373
4.9,1.3,0.28524957318381283
5.0,1.3,0.28524957318381283
0.0,1.4,0.5756298531239077
0.1,1.4,0.5853962448550434
0.2,1.4,0.5716110017035401
0.3,1.4,0.5363891059860072
0.4,1.4,0.48083327687287253
0.5,1.4,0.4186386350598377
0.6,1.4,0.3425632603913769
0.7,1.4,0.26792261120362054
0.8,1.4,0.18779010532099633
0.9,1.4,0.12306143820270851
1.0,1.4,0.07637315836866963
1.1,1.4,0.07999724738772451
1.2,1.4,0.12178634191447672
1.3,1.4,0.16659976663563253
1.4,1.4,0.21599091972801146
1.5,1.4,0.25548563355754034
1.6,1.4,0.287266664126151
1.7,1.4,0.32607729897222143
1.8,1.4,0.35424696899306646
1.9,1.4,0.3908764462776138
2.0,1.4,0.42146687801819127
2.1,1.4,0.44378160218344526
2.2,1.4,0.47552722340476183
2.3,1.4,0.48715173232049036
2.4,1.4,0.5046883565346437
2.5,1.4,0.5083342838762993
2.6,1.4,0.5117332685631107
2.7,1.4,0.5030557666504624
2.8,1.4,0.48672825146341997
2.9,1.4,0.46407784047395856
3.0,1.4,0.4373480184020435
3.1,1.4,0.4120885846025408
3.2,1.4,0.3870021935065932
3.3,1.4,0.35984426193690233
3.4,1.4,0.3309332696977057
3.5,1.4,0.3047811201752951
3.6,1.4,0.2943117045433843
3.7,1.4,0.27425819869478324
3.8,1.4,0.25971348123593035
3.9,1.4,0.24458540774892032
4.0,1.4,0.23766146971018776
4.1,1.4,0.2300200083230094
4.2,1.4,0.2228676742582504
4.3,1.4,0.2189895292378717
4.4,1.4,0.21551989601916363
4.5,1.4,0.2129308519608634
4.6,1.4,0.20668050124357223
4.7,1.4,0.2086486559622005
4.8,1.4,0.20930836248433002
4.9,1.4,0.20706947576348764
5.0,1.4,0.20706947576348764
0.0,1.5,0.5740106782786223
0.1,1.5,0.5802256722753446
0.2,1.5,0.5815357029060768
0.3,1.5,0.573074604273976
0.4,1.5,0.5553187351700374
0.5,1.5,0.5276806776340772
0.6,1.5,0.4910412330177311
0.7,1.5,0.4471754642375039
0.8,1.5,0.40036642034325587
0.9,1.5,0.35091428857735346
1.0,1.5,0.29455883317997344
1.1,1.5,0.24322603118175595
1.2,1.5,0.19560827375063541
1.3,1.5,0.14696602372569148
1.4,1.5,0.10003705180974026
1.5,1.5,0.06842540647829784
1.6,1.5,0.059643495132740434
1.7,1.5,0.08139910021099918
1.8,1.5,0.10941642396707457
1.9,1.5,0.15006634943080122
2.0,1.5,0.18631588597036505
2.1,1.5,0.21514484902871353
2.2,1.5,0.25256717318459
2.3,1.5,0.2741566547023577
2.4,1.5,0.2962268768141268
2.5,1.5,0.3154100751613396
2.6,1.5,0.32206979694623766
2.7,1.5,0.3184181019264745
2.8,1.5,0.30901627742832044
2.9,1.5,0.2965088416974364
3.0,1.5,0.28254007978208423
3.1,1.5,0.2588247787604562
3.2,1.5,0.2469211356529112
3.3,1.5,0.2227688020445835
3.4,1.5,0.20307133739815258
3.5,1.5,0.19003009439057686
3.6,1.5,0.17418180349659731
3.7,1.5,0.1666590896856299
3.8,1.5,0.15900242932926276
3.9,1.5,0.1443557640400257
4.0,1.5,0.1451815930708494
4.1,1.5,0.14179410702010967
4.2,1.5,0.13448877922774746
4.3,1.5,0.1312763603998735
4.4,1.5,0.13285331431080333
4.5,1.5,0.1311787276081343
4.6,1.5,0.12895877713175508
4.7,1.5,0.1294922893228337
4.8,1.5,0.13636611129804824
4.9,1.5,0.13653335605473726
5.0,1.5,0.13653335605473726
0.0,1.6,0.5799376971894188
0.1,1.6,0.5813069547500059
0.2,1.6,0.5830609650917497
0.3,1.6,0.581379691410859
0.4,1.6,0.5739819130700251
0.5,1.6,0.5619872382821403
0.6,1.6,0.5430802910497916
0.7,1.6,0.5201484906129833
0.8,1.6,0.4925531877699459
0.9,1.6,0.46195501882424245
1.0,1.6,0.4279070895617035
1.1,1.6,0.3914889018400608
1.2,1.6,0.3503859657093876
1.3,1.6,0.31405136452194476
1.4,1.6,0.2788958051322362
1.5,1.6,0.2381685162451861
1.6,1.6,0.20270743780377712
1.7,1.6,0.16296593182116756
1.8,1.6,0.12408796170572996
1.9,1.6,0.09230289573317509
2.0,1.6,0.06114062282688557
2.1,1.6,0.04816374376579605
2.2,1.6,0.054195466989185315
2.3,1.6,0.07448383086310835
2.4,1.6,0.09092918617392311
2.5,1.6,0.11448484556479366
2.6,1.6,0.12312406574427533
2.7,1.6,0.13434336162577223
2.8,1.6,0.12517878021256404
2.9,1.6,0.12693801382785827
3.0,1.6,0.1219749827840579
3.1,1.6,0.10817007151567945
3.2,1.6,0.10386879520262782
3.3,1.6,0.09299357837606381
3.4,1.6,0.07971972997747703
3.5,1.6,0.07283411577171306
3.6,1.6,0.06694746109466296
3.7,1.6,0.060085399624593756
3.8,1.6,0.05991176807120915
3.9,1.6,0.059666624861243314
4.0,1.6,0.05885610791405311
4.1,1.6,0.05732484300116909
4.2,1.6,0.05640663832520017
4.3,1.6,0.05761712750982601
4.4,1.6,0.060013010722320466
4.5,1.6,0.06382032999246584
4.6,1.6,0.06489325137379676
4.7,1.6,0.06865102252446235
4.8,1.6,0.07060723716454059
4.9,1.6,0.07204162052965242
5.0,1.6,0.07204162052965242
0.0,1.7,0.5914048420982728
0.1,1.7,0.5878886967799765
0.2,1.7,0.587355391972548
0.3,1.7,0.5863501155411635
0.4,1.7,0.5830796603788007
0.5,1.7,0.5765289202775994
0.6,1.7,0.5661632926502254
0.7,1.7,0.5534255230488428
0.8,1.7,0.5359442113705652
0.9,1.7,0.5164253836146001
1.0,1.7,0.4928373508247882
1.1,1.7,0.46915222172301163
1.2,1.7,0.4420948526791346
1.3,1.7,0.4144135580311717
1.4,1.7,0.39353331471709097
1.5,1.7,0.3603173975501754
1.6,1.7,0.33024783371880784
1.7,1.7,0.30456159730117954
1.8,1.7,0.26630307807516135
1.9,1.7,0.2395176756202899
2.0,1.7,0.21027595914162053
2.1,1.7,0.1788333533399738
2.2,1.7,0.15347587680559968
2.3,1.7,0.12765953121036036
2.4,1.7,0.10155680237132696
2.5,1.7,0.08762648243407503
2.6,1.7,0.06377789588286918
2.7,1.7,0.05816495863731211
2.8,1.7,0.04394368637479208
2.9,1.7,0.04209783946679338
3.0,1.7,0.032163003588817615
3.1,1.7,0.03911530441863537
3.2,1.7,0.02926361541588178
3.3,1.7,0.03139934101114728
3.4,1.7,0.030702283504067097
3.5,1.7,0.02846152557319776
3.6,1.7,0.026688827637319366
3.7,1.7,0.023140775872121617
3.8,1.7,0.020000044446661824
3.9,1.7,0.015038863708628458
4.0,1.7,0.01197605993370946
4.1,1.7,0.0074783024219974075
4.2,1.7,0.005000017888046013
4.3,1.7,0.004588805623348153
4.4,1.7,0.008000811584204475
4.5,1.7,0.012622425325514644
4.6,1.7,0.017011831192954283
4.7,1.7,0.022079866544958193
4.8,1.7,0.02390510297970031
4.9,1.7,0.02812153505056911
5.0,1.7,0.02812153505056911
0.0,1.8,0.6062679465642185
0.1,1.8,0.6002568886006796
0.2,1.8,0.5957625547629951
0.3,1.8,0.5929080652234516
0.4,1.8,0.5895322035764828
0.5,1.8,0.5850772246239944
0.6,1.8,0.5784094388941952
0.7,1.8,0.5699960090009105
0.8,1.8,0.5578056547556538
0.9,1.8,0.5440956767327798
1.0,1.8,0.5315922648939214
1.1,1.8,0.5137665068255153
1.2,1.8,0.4965312978750115
1.3,1.8,0.47557136395108784
1.4,1.8,0.45574389596138604
1.5,1.8,0.43364192531495077
1.6,1.8,0.4104656095656649
1.7,1.8,0.3895061789042148
1.8,1.8,0.3675532614750803
1.9,1.8,0.3421993566984673
2.0,1.8,0.3188960708679099
2.1,1.8,0.2964380773580863
2.2,1.8,0.27179156781939845
2.3,1.8,0.24536709211901853
2.4,1.8,0.22660663501319184
2.5,1.8,0.2093423981444722
2.6,1.8,0.18866425807770015
2.7,1.8,0.16818264348331188
2.8,1.8,0.15973922525395123
2.9,1.8,0.1445860305256579
3.0,1.8,0.13177674821869942
3.1,1.8,0.12281660816765784
3.2,1.8,0.11294618769744993
3.3,1.8,0.10082795142824612
3.4,1.8,0.09305215026914089
3.5,1.8,0.0851651318820462
3.6,1.8,0.07932963627272313
3.7,1.8,0.0703161846567241
3.8,1.8,0.06136481180607646
3.9,1.8,0.05562615194522282
4.0,1.8,0.047964391345756766
4.1,1.8,0.041340392430871
4.2,1.8,0.03378755594540829
4.3,1.8,0.028391587634229828
4.4,1.8,0.021541722894539185
4.5,1.8,0.015277936672515514
4.6,1.8,0.009211706247593229
4.7,1.8,0.002960109440109576
4.8,1.8,0.0029693356493863065
4.9,1.8,0.007093381104031943
5.0,1.8,0.007093381104031943
0.0,1.9,0.6047552285337775
0.1,1.9,0.6018694365609197
0.2,1.9,0.5985356400246052
0.3,1.9,0.595224931788853
0.4,1.9,0.5916249528882788
0.5,1.9,0.5872839775554555
0.6,1.9,0.5814092302505005
0.7,1.9,0.5741483034848525
0.8,1.9,0.5656473474640071
0.9,1.9,0.554749947519942
1.0,1.9,0.5426926494839172
1.1,1.9,0.5291422298952674
1.2,1.9,0.5140015751768786
1.3,1.9,0.49743426130319357
1.4,1.9,0.47984662714936316
1.5,1.9,0.4621367443003104
1.6,1.9,0.44325080345540196
1.7,1.9,0.4232739512660861
1.8,1.9,0.4029858773822068
1.9,1.9,0.3816049626020342
2.0,1.9,0.36188096678435433
2.1,1.9,0.3412983073031224
2.2,1.9,0.31987280955161007
2.3,1.9,0.29843860577529796
2.4,1.9,0.27708341636927003
2.5,1.9,0.2564139854225323
2.6,1.9,0.23915094084939983
2.7,1.9,0.21966690007064768
2.8,1.9,0.20272827802716759
2.9,1.9,0.18538320931978527
3.0,1.9,0.16971918608574763
3.1,1.9,0.15428427576725506
3.2,1.9,0.1417157503870155
3.3,1.9,0.1276586372167513
3.4,1.9,0.11600828854597835
3.5,1.9,0.10522152032329107
3.6,1.9,0.0949939462423445
3.7,1.9,0.08504586475631817
3.8,1.9,0.07665707585547543
3.9,1.9,0.06745327530477503
4.0,1.9,0.05928394832001578
4.1,1.9,0.05176498026007439
4.2,1.9,0.04335338542024865
4.3,1.9,0.036209618332464576
4.4,1.9,0.029291322953518398
4.5,1.9,0.022510199779199665
4.6,1.9,0.015822818128639428
4.7,1.9,0.009341145628447513
4.8,1.9,0.0038919441125938167
4.9,1.9,0.0
5.0,1.9,0.0
0.0,2.0,0.6047552285337775
0.1,2.0,0.6018694365609197
0.2,2.0,0.5985356400246052
0.3,2.0,0.595224931788853
0.4,2.0,0.5916249528882788
0.5,2.0,0.5872839775554555
0.6,2.0,0.5814092302505005
0.7,2.0,0.5741483034848525
0.8,2.0,0.5656473474640071
0.9,2.0,0.554749947519942
1.0,2.0,0.5426926494839172
1.1,2.0,0.5291422298952674
1.2,2.0,0.5140015751768786
1.3,2.0,0.49743426130319357
1.4,2.0,0.47984662714936316
1.5,2.0,0.4621367443003104
1.6,2.0,0.44325080345540196
1.7,2.0,0.4232739512660861
1.8,2.0,0.4029858773822068
1.9,2.0,0.3816049626020342
2.0,2.0,0.36188096678435433
2.1,2.0,0.3412983073031224
2.2,2.0,0.31987280955161007
2.3,2.0,0.29843860577529796
2.4,2.0,0.27708341636927003
2.5,2.0,0.2564139854225323
2.6,2.0,0.23915094084939983
2.7,2.0,0.21966690007064768
2.8,2.0,0.20272827802716759
2.9,2.0,0.18538320931978527
3.0,2.0,0.16971918608574763
3.1,2.0,0.15428427576725506
3.2,2.0,0.1417157503870155
3.3,2.0,0.1276586372167513
3.4,2.0,0.11600828854597835
3.5,2.0,0.10522152032329107
3.6,2.0,0.0949939462423445
3.7,2.0,0.08504586475631817
3.8,2.0,0.07665707585547543
3.9,2.0,0.06745327530477503
4.0,2.0,0.05928394832001578
4.1,2.0,0.05176498026007439
4.2,2.0,0.04335338542024865
4.3,2.0,0.036209618332464576
4.4,2.0,0.029291322953518398
4.5,2.0,0.022510199779199665
4.6,2.0,0.015822818128639428
4.7,2.0,0.009341145628447513
4.8,2.0,0.0038919441125938167
4.9,2.0,0.0
5.0,2.0,0.0


==> Results/projectile/eigenvalue.txt <==
index	lambda_tent	lambda_optim	lambda_pred
1.0	9.479712956269987	2855.3556386390605	2852.3673034465573
2.0	0.00035022652934496546	0.008833512088219411	2.994581558903643
3.0	7.522079439504729e-8	0.007668340072372744	0.008751481819547501
4.0	6.469215263386675e-9	1.3657901402726161e-8	1.3644664139199859e-8
5.0	1.0373290845200587e-17	2.60592995918474e-17	5.148687565826967e-15
6.0	2.0694585151337598e-18	1.0408340776167794e-17	9.54097908304736e-18


==> Results/projectile/eigenvector_optim.txt <==
index	v1	v2	v3	v4	v5	v6
1.0	-0.0006382687846619508	0.003325997088937231	-0.09885968367938769	-4.660737708963228e-5	0.9950470363631536	0.009832932003811926
2.0	0.006389076924775633	-0.03329326321519965	0.989586423355333	0.00018412295597780952	0.09940520427406843	-0.09842774249824118
3.0	-0.018711105943228667	0.19151702102515689	0.006378783133200268	0.9812901892604714	2.7548480853517094e-5	4.190159445440067e-9
4.0	-0.19161366561817506	0.9619943554126477	0.033638277476568695	-0.19162340556946236	-5.379678404932834e-6	-7.70003493777044e-10
5.0	0.9812708405861827	0.19172252064733664	0.00011838307194679082	-0.018708246232352066	-5.252286962444381e-7	-7.069869223472885e-11
6.0	0.0006382687848059648	-0.003325997043445943	0.09885968365925632	1.8668390313087154e-5	0.0	0.9950956200058908


==> Results/projectile/eigenvector_pred.txt <==
index	v1	v2	v3	v4	v5	v6
1.0	-0.025254523407522184	-0.1944737728608245	-5.618878752947202e-6	-4.046765830683779e-6	0.98029789620536	0.02362615847175416
2.0	0.1262726145567555	0.9723688815215713	2.8125554790308548e-5	1.8371182348663866e-5	0.19628089987746242	-0.005271838031963413
3.0	-0.018720743960140944	0.002406915341355525	0.1924573638614934	0.981123796266034	3.5776264438300003e-7	-2.1174757430788402e-8
4.0	-0.19084299974178587	0.02475884602383434	0.9622505416026397	-0.1924573827592607	-7.646583561258778e-8	3.9047953951490086e-9
5.0	0.9729564864773139	-0.1263541297126837	0.19244234840131386	-0.01887463557418278	-7.181086494793354e-9	3.8374959351709925e-10
6.0	0.001262726144566933	0.009723688827914054	2.8135233268184146e-7	2.1405596310847945e-7	-0.02213239793842745	0.999706963244546


==> Results/projectile/eigenvector_tentative.txt <==
index	v1	v2	v3	v4	v5	v6
1.0	-7.0036202058167935e-6	-5.342773221543587e-6	-0.019971080043163933	-3.674336908321897e-5	-0.28480267915043167	0.9583781030903067
2.0	0.00035018166697881997	0.00026716276211535193	0.9985513616555303	0.001831778668622585	-0.053550647673055785	0.004894573878335938
3.0	-0.3247648757241476	0.6622139323833505	-0.0013020408555117972	0.6752768231939099	-8.488196970901725e-8	5.0228411552275064e-8
4.0	-0.6622382750887567	0.3505322828093484	0.001353302215559257	-0.6622429722458663	8.302524787885833e-8	-4.980929748375138e-8
5.0	0.6752541147749708	0.6622686425333083	0.00018165450401892824	-0.3247030837522158	4.0714810358510536e-8	-2.4706731680957647e-8
6.0	1.7509055594080718e-5	1.3358468042636803e-5	0.04992769133618198	9.168826152010429e-5	0.9570892132306771	0.2854600754283673


==> Results/projectile/metric_init.txt <==
discrepancy	cdf
-0.19381968732046034	0.0
1.5941517261808258e-7	0.004975124378109453
0.0013541929880389603	0.009950248756218905
0.0027217471988407738	0.014925373134328358
0.004041530485782374	0.01990049751243781
0.0054468111790377804	0.024875621890547265
0.006827422859945642	0.029850746268656716
0.008182889121972181	0.03482587064676617
0.009478925785533221	0.03980099502487562
0.010901434347271532	0.04477611940298507
0.012211802564362273	0.04975124378109453
0.013513125407911275	0.05472636815920398
0.014793562215164258	0.05970149253731343
0.01625233234636525	0.06467661691542288
0.01764604952416704	0.06965174129353234
0.019091167259787767	0.07462686567164178
0.020501176892871342	0.07960199004975124
0.02184939665194463	0.0845771144278607
0.02325972508455365	0.08955223880597014
0.024607954732420723	0.0945273631840796
0.026062835524022887	0.09950248756218906
0.027335868026522547	0.1044776119402985
0.02868000652453162	0.10945273631840796
0.029969923461578674	0.11442786069651742
0.0313959670472741	0.11940298507462686
0.03282115720055501	0.12437810945273632
0.03417691568444425	0.12935323383084577
0.035605054133011294	0.13432835820895522
0.03695998801906697	0.13930348258706468
0.038302528969730076	0.14427860696517414
0.03973156848999437	0.14925373134328357
0.0410008488537521	0.15422885572139303
0.04234356404921513	0.15920398009950248
0.04368731873019982	0.16417910447761194
0.04497127755412578	0.1691542288557214
0.04631999018438293	0.17412935323383086
0.047704365949336136	0.1791044776119403
0.04907802491943869	0.18407960199004975
0.050409022086579824	0.1890547263681592
0.05178235463617398	0.19402985074626866
0.05311884638099329	0.19900497512437812
0.05453479527063365	0.20398009950248755
0.05592117093058491	0.208955223880597
0.05724575725585623	0.21393034825870647
0.05872570139662869	0.21890547263681592
0.06001000141860757	0.22388059701492538
0.06152334362655054	0.22885572139303484
0.06287141865144008	0.23383084577114427
0.06417828415877835	0.23880597014925373
0.06557160961046904	0.24378109452736318
0.06697104437474977	0.24875621890547264
0.06834245056004917	0.2537313432835821
0.06972734094114941	0.25870646766169153
0.07111377131067442	0.263681592039801
0.07263913382091047	0.26865671641791045
0.07419024486400261	0.2736318407960199
0.07560293843233978	0.27860696517412936
0.07704502714845418	0.2835820895522388
0.0784785858832926	0.2885572139303483
0.07986809541394635	0.2935323383084577
0.08135643522807356	0.29850746268656714
0.08282248488902866	0.3034825870646766
0.08417840211513195	0.30845771144278605
0.08569183701028393	0.31343283582089554
0.087082330194864	0.31840796019900497
0.08857717986776947	0.32338308457711445
0.0899798621523189	0.3283582089552239
0.09151272410671041	0.3333333333333333
0.09304192792984622	0.3383084577114428
0.09445537953950378	0.34328358208955223
0.09601209141441913	0.3482587064676617
0.09742379743526186	0.35323383084577115
0.09896398988189858	0.3582089552238806
0.10046525368483827	0.36318407960199006
0.10199459337240668	0.3681592039800995
0.10350126999325227	0.373134328358209
0.10487199312570894	0.3781094527363184
0.10640240449763994	0.38308457711442784
0.10793580061146102	0.3880597014925373
0.10953946319559194	0.39303482587064675
0.11104225883159202	0.39800995024875624
0.11259519630851145	0.40298507462686567
0.114023559592205	0.4079601990049751
0.11548908907671063	0.4129353233830846
0.11706146963462061	0.417910447761194
0.11863686519023986	0.4228855721393035
0.12011418096321691	0.42786069651741293
0.12180391166227622	0.43283582089552236
0.12340974698628315	0.43781094527363185
0.12491038259642906	0.4427860696517413
0.12652392597093964	0.44776119402985076
0.12811419625315068	0.4527363184079602
0.12963920602146572	0.4577114427860697
0.13121724874736174	0.4626865671641791
0.13280997251547433	0.46766169154228854
0.13440108016838082	0.472636815920398
0.1360469777476041	0.47761194029850745
0.13765243416289863	0.48258706467661694
0.13917923417698574	0.48756218905472637
0.1408318038043852	0.4925373134328358
0.14248170817240435	0.4975124378109453
0.1441440157035423	0.5024875621890548
0.1459491258123471	0.5074626865671642
0.14766006356682482	0.5124378109452736
0.14942879108448537	0.5174129353233831
0.15104955807847276	0.5223880597014925
0.1527790691500428	0.527363184079602
0.15458494829371716	0.5323383084577115
0.15641792043494718	0.5373134328358209
0.15810473307438855	0.5422885572139303
0.15973503910637277	0.5472636815920398
0.16148412692473002	0.5522388059701493
0.1633326053379598	0.5572139303482587
0.16504890544134554	0.5621890547263682
0.16686043790235416	0.5671641791044776
0.16867521871011348	0.572139303482587
0.17050002970558253	0.5771144278606966
0.1722290613609161	0.582089552238806
0.174142104033141	0.5870646766169154
0.17617609759804154	0.5920398009950248
0.17802603820125995	0.5970149253731343
0.17979984522192893	0.6019900497512438
0.18187334074596606	0.6069651741293532
0.18379446575745817	0.6119402985074627
0.18584590965248182	0.6169154228855721
0.18787345988971182	0.6218905472636815
0.18975728488051757	0.6268656716417911
0.1917037392749883	0.6318407960199005
0.1936592466009479	0.6368159203980099
0.19573675468754104	0.6417910447761194
0.19757710262668127	0.6467661691542289
0.19974876610749348	0.6517412935323383
0.20162126740089548	0.6567164179104478
0.20360826340290217	0.6616915422885572
0.20589645197731343	0.6666666666666666
0.20793732439315704	0.6716417910447762
0.21009415911384366	0.6766169154228856
0.21209439753812376	0.681592039800995
0.21422736525258657	0.6865671641791045
0.21625341639184015	0.6915422885572139
0.2186052437575725	0.6965174129353234
0.22089920836144472	0.7014925373134329
0.22305020269514486	0.7064676616915423
0.22535053725819765	0.7114427860696517
0.2276967925606499	0.7164179104477612
0.2300468731823102	0.7213930348258707
0.23254672464056014	0.7263681592039801
0.2348190390919136	0.7313432835820896
0.23730185996359765	0.736318407960199
0.2400681514581926	0.7412935323383084
0.2426156934264796	0.746268656716418
0.24537124382932163	0.7512437810945274
0.24784297003656164	0.7562189054726368
0.250390861360561	0.7611940298507462
0.25317345028928884	0.7661691542288557
0.2556357561721718	0.7711442786069652
0.25835510466366074	0.7761194029850746
0.2610174005167991	0.7810945273631841
0.26387463541178136	0.7860696517412935
0.2665953498630813	0.7910447761194029
0.26960100107198315	0.7960199004975125
0.27260132194989595	0.8009950248756219
0.27576852289570297	0.8059701492537313
0.27867127633534494	0.8109452736318408
0.281854440114099	0.8159203980099502
0.28511292811809597	0.8208955223880597
0.2883915290728538	0.8258706467661692
0.2917767235439044	0.8308457711442786
0.2951248974426903	0.835820895522388
0.2984600938493607	0.8407960199004975
0.30209921019292096	0.845771144278607
0.30603893081316613	0.8507462686567164
0.309700680645733	0.8557213930348259
0.31330892952232503	0.8606965174129353
0.317124356500031	0.8656716417910447
0.32117925490788224	0.8706467661691543
0.3256317569798881	0.8756218905472637
0.3299576846251	0.8805970149253731
0.3344541195796076	0.8855721393034826
0.33947208594263145	0.8905472636815921
0.34443754707746166	0.8955223880597015
0.3493756480232193	0.900497512437811
0.3541293949617419	0.9054726368159204
0.35967304030703673	0.9104477611940298
0.365372427565152	0.9154228855721394
0.371626868582311	0.9203980099502488
0.37807921527348753	0.9253731343283582
0.384791170147178	0.9303482587064676
0.391585628378472	0.9353233830845771
0.3989482544786007	0.9402985074626866
0.4067961855216602	0.945273631840796
0.4154751694877099	0.9502487562189055
0.4251045886631779	0.9552238805970149
0.4353184207290184	0.9601990049751243
0.4478564273320629	0.9651741293532339
0.4608670785815825	0.9701492537313433
0.47495398720454673	0.9751243781094527
0.4922391612373822	0.9800995024875622
0.5137452399140265	0.9850746268656716
0.5430817702058555	0.9900497512437811
0.5894059954294519	0.9950248756218906
1.1629192398289703	1.0


==> Results/projectile/metric_pred.txt <==
discrepancy	cdf
62.884051298914116	0.0
71.49594187928244	0.004975124378109453
81.77504004572853	0.009950248756218905
83.02676735418629	0.014925373134328358
83.72717955566583	0.01990049751243781
84.28880388435834	0.024875621890547265
84.75545462195544	0.029850746268656716
85.12563270814883	0.03482587064676617
85.42996002990117	0.03980099502487562
85.72406090104215	0.04477611940298507
85.98538342863202	0.04975124378109453
86.23923505482054	0.05472636815920398
86.44311937135319	0.05970149253731343
86.64520475704694	0.06467661691542288
86.8451248430411	0.06965174129353234
87.02456618992346	0.07462686567164178
87.19142614836602	0.07960199004975124
87.35338973138198	0.0845771144278607
87.5039114310755	0.08955223880597014
87.6629982366158	0.0945273631840796
87.81281051839466	0.09950248756218906
87.95577112265437	0.1044776119402985
88.08728936336206	0.10945273631840796
88.21313733348939	0.11442786069651742
88.33726627954275	0.11940298507462686
88.46363255243278	0.12437810945273632
88.58206860685448	0.12935323383084577
88.70084707669116	0.13432835820895522
88.8104275234831	0.13930348258706468
88.92077063027386	0.14427860696517414
89.01856464284612	0.14925373134328357
89.11818551310245	0.15422885572139303
89.21612103992709	0.15920398009950248
89.30817805759597	0.16417910447761194
89.39316026988854	0.1691542288557214
89.48562972179434	0.17412935323383086
89.58128198913022	0.1791044776119403
89.6783665288093	0.18407960199004975
89.76340905820405	0.1890547263681592
89.84678925147608	0.19402985074626866
89.93077176494961	0.19900497512437812
90.01356046996551	0.20398009950248755
90.10539012842031	0.208955223880597
90.19157971257539	0.21393034825870647
90.2800531736915	0.21890547263681592
90.35511580165434	0.22388059701492538
90.4369664831554	0.22885572139303484
90.51341204704767	0.23383084577114427
90.59108663899269	0.23880597014925373
90.66340084716364	0.24378109452736318
90.74128351259839	0.24875621890547264
90.81626307242738	0.2537313432835821
90.88953315672848	0.25870646766169153
90.9634214066873	0.263681592039801
91.03466089984056	0.26865671641791045
91.10373202170086	0.2736318407960199
91.17548491743491	0.27860696517412936
91.2458232001893	0.2835820895522388
91.31788611920246	0.2885572139303483
91.38387008192859	0.2935323383084577
91.45188262402223	0.29850746268656714
91.51661238644738	0.3034825870646766
91.58120072123046	0.30845771144278605
91.65019136033897	0.31343283582089554
91.71860128424242	0.31840796019900497
91.7859952878025	0.32338308457711445
91.85433111395923	0.3283582089552239
91.92084221320385	0.3333333333333333
91.98965527002724	0.3383084577114428
92.05724168570896	0.34328358208955223
92.11771177125723	0.3482587064676617
92.18779679785803	0.35323383084577115
92.25433907548518	0.3582089552238806
92.31608928135518	0.36318407960199006
92.38059838665902	0.3681592039800995
92.44748916474384	0.373134328358209
92.51311718838406	0.3781094527363184
92.57795507404524	0.38308457711442784
92.63861977205397	0.3880597014925373
92.70432790817131	0.39303482587064675
92.76684185712855	0.39800995024875624
92.82741448707986	0.40298507462686567
92.88701601436878	0.4079601990049751
92.9490063172355	0.4129353233830846
93.01038930699536	0.417910447761194
93.07267909919995	0.4228855721393035
93.13074912757361	0.42786069651741293
93.1947977991104	0.43283582089552236
93.25518278901802	0.43781094527363185
93.31632227248747	0.4427860696517413
93.37526197993634	0.44776119402985076
93.43706597631837	0.4527363184079602
93.49431664125319	0.4577114427860697
93.55204461165408	0.4626865671641791
93.61082286115521	0.46766169154228854
93.66827090380451	0.472636815920398
93.7264997394575	0.47761194029850745
93.78326311162306	0.48258706467661694
93.83800662920373	0.48756218905472637
93.90210383864036	0.4925373134328358
93.96187791471652	0.4975124378109453
94.0173671520331	0.5024875621890548
94.07816621871507	0.5074626865671642
94.14134723645645	0.5124378109452736
94.2025308933928	0.5174129353233831
94.27016314600479	0.5223880597014925
94.32753776680732	0.527363184079602
94.38600777126936	0.5323383084577115
94.44996949614449	0.5373134328358209
94.50972528831011	0.5422885572139303
94.5695466959159	0.5472636815920398
94.63280111433852	0.5522388059701493
94.6909531466058	0.5572139303482587
94.74998604174328	0.5621890547263682
94.80820217831797	0.5671641791044776
94.86800868748094	0.572139303482587
94.92790547594024	0.5771144278606966
94.9866373482451	0.582089552238806
95.05097444064666	0.5870646766169154
95.10885020178262	0.5920398009950248
95.17163081617775	0.5970149253731343
95.23209420084652	0.6019900497512438
95.2918687501782	0.6069651741293532
95.35009899680671	0.6119402985074627
95.41148483053081	0.6169154228855721
95.47307536561522	0.6218905472636815
95.5357638542751	0.6268656716417911
95.59707487370935	0.6318407960199005
95.6567270921791	0.6368159203980099
95.71652415506395	0.6417910447761194
95.77953660494029	0.6467661691542289
95.8449025458034	0.6517412935323383
95.9080228313594	0.6567164179104478
95.9766804886566	0.6616915422885572
96.04124979714089	0.6666666666666666
96.10657763762651	0.6716417910447762
96.17047390797654	0.6766169154228856
96.2360816842878	0.681592039800995
96.30242966529528	0.6865671641791045
96.37221939642654	0.6915422885572139
96.44158618222815	0.6965174129353234
96.50952091824462	0.7014925373134329
96.57773453195801	0.7064676616915423
96.64081133114149	0.7114427860696517
96.70412752757886	0.7164179104477612
96.77596238932927	0.7213930348258707
96.85235260684436	0.7263681592039801
96.92655567177792	0.7313432835820896
97.00356291628106	0.736318407960199
97.0779142752188	0.7412935323383084
97.15235515459324	0.746268656716418
97.22500763547794	0.7512437810945274
97.30264755091457	0.7562189054726368
97.3803822170268	0.7611940298507462
97.45217016898312	0.7661691542288557
97.53404717524552	0.7711442786069652
97.60951588059373	0.7761194029850746
97.68728070371446	0.7810945273631841
97.76423483577094	0.7860696517412935
97.84647138429034	0.7910447761194029
97.93033641983772	0.7960199004975125
98.01987759476162	0.8009950248756219
98.10836354281571	0.8059701492537313
98.19383707158556	0.8109452736318408
98.27896655243205	0.8159203980099502
98.36466266950913	0.8208955223880597
98.45704320866167	0.8258706467661692
98.55226837331793	0.8308457711442786
98.64527772212091	0.835820895522388
98.73582878897685	0.8407960199004975
98.83402635132097	0.845771144278607
98.93558978055972	0.8507462686567164
99.03423766534229	0.8557213930348259
99.14243190533773	0.8606965174129353
99.25018825712056	0.8656716417910447
99.36723617409365	0.8706467661691543
99.48564469351413	0.8756218905472637
99.59906180870894	0.8805970149253731
99.72632494205016	0.8855721393034826
99.85081847628447	0.8905472636815921
99.98552561498622	0.8955223880597015
100.1188896398474	0.900497512437811
100.26049910547874	0.9054726368159204
100.40809709236112	0.9104477611940298
100.5506601529022	0.9154228855721394
100.70697266077116	0.9203980099502488
100.86927128787107	0.9253731343283582
101.0410750895457	0.9303482587064676
101.22274834167581	0.9353233830845771
101.40938561404334	0.9402985074626866
101.60520734208677	0.945273631840796
101.8383623452695	0.9502487562189055
102.08008714791981	0.9552238805970149
102.35469931117183	0.9601990049751243
102.63475238040968	0.9651741293532339
102.96324732645462	0.9701492537313433
103.31834929471233	0.9751243781094527
103.77686369598263	0.9800995024875622
104.34530975839755	0.9850746268656716
105.13179429475406	0.9900497512437811
106.33620052168646	0.9950248756218906
123.16728536149238	1.0


==> Results/projectile/metric_val.txt <==
discrepancy	cdf
272.4625695076608	0.0
280.50990952947814	0.004975124378109453
288.269890447571	0.009950248756218905
289.4840309982771	0.014925373134328358
290.2171425424302	0.01990049751243781
290.7744126644459	0.024875621890547265
291.24309044675846	0.029850746268656716
291.6097141195419	0.03482587064676617
291.94459505723887	0.03980099502487562
292.2272042896962	0.04477611940298507
292.5006491947271	0.04975124378109453
292.7361630693506	0.05472636815920398
292.960785877442	0.05970149253731343
293.15993238192533	0.06467661691542288
293.35537806375953	0.06965174129353234
293.544905954315	0.07462686567164178
293.71884804924974	0.07960199004975124
293.8821494669759	0.0845771144278607
294.03090852162165	0.08955223880597014
294.1935313713928	0.0945273631840796
294.34041488197465	0.09950248756218906
294.4832757803118	0.1044776119402985
294.6086812784706	0.10945273631840796
294.73414361754647	0.11442786069651742
294.86124546395837	0.11940298507462686
294.97968221473803	0.12437810945273632
295.10131330541697	0.12935323383084577
295.2075167040696	0.13432835820895522
295.3165818578435	0.13930348258706468
295.4287225113042	0.14427860696517414
295.5271588685336	0.14925373134328357
295.6290493886063	0.15422885572139303
295.7319159438156	0.15920398009950248
295.8302487274631	0.16417910447761194
295.9250334388074	0.1691542288557214
296.0208370657127	0.17412935323383086
296.1140593811458	0.1791044776119403
296.2082483087602	0.18407960199004975
296.29761682519177	0.1890547263681592
296.3832747558296	0.19402985074626866
296.46910505662436	0.19900497512437812
296.55312567525516	0.20398009950248755
296.6380434397945	0.208955223880597
296.7216525442295	0.21393034825870647
296.80468099916664	0.21890547263681592
296.8900276736979	0.22388059701492538
296.9591483057618	0.22885572139303484
297.0395213863729	0.23383084577114427
297.1154571469235	0.23880597014925373
297.1923317512044	0.24378109452736318
297.2713082977893	0.24875621890547264
297.34929283570773	0.2537313432835821
297.42539900005244	0.25870646766169153
297.50088893018847	0.263681592039801
297.57907968252687	0.26865671641791045
297.65239457583357	0.2736318407960199
297.72531118528445	0.27860696517412936
297.80010091348686	0.2835820895522388
297.86896151091764	0.2885572139303483
297.94044559316484	0.2935323383084577
298.010721561022	0.29850746268656714
298.0782287038079	0.3034825870646766
298.1458764459714	0.30845771144278605
298.20922780745644	0.31343283582089554
298.27537791038424	0.31840796019900497
298.3400876723519	0.32338308457711445
298.4068757616834	0.3283582089552239
298.47060593062804	0.3333333333333333
298.5347511023541	0.3383084577114428
298.5992541983518	0.34328358208955223
298.66962493569486	0.3482587064676617
298.7331762411476	0.35323383084577115
298.7955687143038	0.3582089552238806
298.85738989133694	0.36318407960199006
298.92454835096385	0.3681592039800995
298.98824444945416	0.373134328358209
299.04920557721516	0.3781094527363184
299.10714888535585	0.38308457711442784
299.1723047316027	0.3880597014925373
299.2353643693346	0.39303482587064675
299.2926349165358	0.39800995024875624
299.35160298234086	0.40298507462686567
299.41259368864837	0.4079601990049751
299.471796429855	0.4129353233830846
299.53724466400877	0.417910447761194
299.5997291926471	0.4228855721393035
299.65929963858923	0.42786069651741293
299.7218369597714	0.43283582089552236
299.78403617555773	0.43781094527363185
299.8468985654547	0.4427860696517413
299.909072109396	0.44776119402985076
299.96776536116624	0.4527363184079602
300.0303243348511	0.4577114427860697
300.0916273460191	0.4626865671641791
300.15092244234825	0.46766169154228854
300.20773290961176	0.472636815920398
300.26489998708803	0.47761194029850745
300.3258444013236	0.48258706467661694
300.3921411024021	0.48756218905472637
300.44912230143564	0.4925373134328358
300.5067564782626	0.4975124378109453
300.5678410559034	0.5024875621890548
300.62475518024326	0.5074626865671642
300.6847470436621	0.5124378109452736
300.74023702206233	0.5174129353233831
300.7960126198327	0.5223880597014925
300.85623562839197	0.527363184079602
300.91547122180987	0.5323383084577115
300.97333143074184	0.5373134328358209
301.040422035117	0.5422885572139303
301.09883998010696	0.5472636815920398
301.15719445376527	0.5522388059701493
301.218163409917	0.5572139303482587
301.28031824207636	0.5621890547263682
301.34103991889833	0.5671641791044776
301.3980521907689	0.572139303482587
301.4612606076563	0.5771144278606966
301.52103053865255	0.582089552238806
301.5834902905941	0.5870646766169154
301.6439022807674	0.5920398009950248
301.7059322448221	0.5970149253731343
301.7638957964543	0.6019900497512438
301.82935060536494	0.6069651741293532
301.8913613313331	0.6119402985074627
301.95128013663793	0.6169154228855721
302.01544448673326	0.6218905472636815
302.07968197485434	0.6268656716417911
302.14577263854835	0.6318407960199005
302.2066075830296	0.6368159203980099
302.2720658681473	0.6417910447761194
302.3349046928556	0.6467661691542289
302.400933588252	0.6517412935323383
302.4700694062851	0.6567164179104478
302.5337757181868	0.6616915422885572
302.5976019881407	0.6666666666666666
302.6620776369533	0.6716417910447762
302.72909756954425	0.6766169154228856
302.7919394008636	0.681592039800995
302.8576249294231	0.6865671641791045
302.9296329430149	0.6915422885572139
302.99513100874026	0.6965174129353234
303.06217274734877	0.7014925373134329
303.1293098659428	0.7064676616915423
303.1996196052651	0.7114427860696517
303.2745704626959	0.7164179104477612
303.3410780430612	0.7213930348258707
303.41197297562763	0.7263681592039801
303.4809544645444	0.7313432835820896
303.5532352395164	0.736318407960199
303.6277068947926	0.7412935323383084
303.69896063787576	0.746268656716418
303.7793937462813	0.7512437810945274
303.85249617998534	0.7562189054726368
303.9284070479748	0.7611940298507462
303.9982264965872	0.7661691542288557
304.07898133911215	0.7711442786069652
304.15792506548246	0.7761194029850746
304.2373852003549	0.7810945273631841
304.32318237981895	0.7860696517412935
304.40395178721786	0.7910447761194029
304.4875196642096	0.7960199004975125
304.57115299123666	0.8009950248756219
304.6555330753762	0.8059701492537313
304.7407191518893	0.8109452736318408
304.83360492729696	0.8159203980099502
304.929049895107	0.8208955223880597
305.0232861033933	0.8258706467661692
305.11748136660543	0.8308457711442786
305.21027753553557	0.835820895522388
305.2986365736565	0.8407960199004975
305.39738401736236	0.845771144278607
305.5030524343072	0.8507462686567164
305.6003168934822	0.8557213930348259
305.7043058535604	0.8606965174129353
305.81778394248215	0.8656716417910447
305.93368599002446	0.8706467661691543
306.0446895667469	0.8756218905472637
306.16256595283096	0.8805970149253731
306.28392204083843	0.8855721393034826
306.40031792941403	0.8905472636815921
306.5247381597529	0.8955223880597015
306.6609598650106	0.900497512437811
306.79929989966456	0.9054726368159204
306.9476945970077	0.9104477611940298
307.0891450545642	0.9154228855721394
307.2507998537372	0.9203980099502488
307.41702982749655	0.9253731343283582
307.59412170554083	0.9303482587064676
307.77326062884254	0.9353233830845771
307.961897569714	0.9402985074626866
308.18112958564916	0.945273631840796
308.3928141107013	0.9502487562189055
308.64561044694125	0.9552238805970149
308.9149358763549	0.9601990049751243
309.1962970366094	0.9651741293532339
309.5043523443198	0.9701492537313433
309.86352811900207	0.9751243781094527
310.3390777393796	0.9800995024875622
310.93636800105287	0.9850746268656716
311.61158641276137	0.9900497512437811
312.84942542852525	0.9950248756218906
328.793949660382	1.0


==> Results/projectile/obj_sensor_init.txt <==
time	pos
0.0	0.9898422626712882
0.020100502512562814	0.9889753349792808
0.04020100502512563	0.9880540385731289
0.06030150753768844	0.987076140976892
0.08040201005025126	0.9860393626710388
0.10050251256281408	0.984941376686541
0.12060301507537688	0.9837798081733016
0.1407035175879397	0.9825522339434731
0.16080402010050251	0.9812561819902386
0.18090452261306533	0.9798891309828462
0.20100502512562815	0.9784485097384742
0.22110552763819097	0.9769316966719408
0.24120603015075376	0.975336019223813
0.2613065326633166	0.973658753267863
0.2814070351758794	0.9718971224989479
0.3015075376884422	0.9700482978016682
0.32160804020100503	0.968109396601379
0.3417085427135678	0.9660774821978155
0.36180904522613067	0.9639495630827711
0.38190954773869346	0.9617225922425326
0.4020100502512563	0.9593934664457131
0.4221105527638191	0.9569590255184514
0.44221105527638194	0.9544160516061121
0.4623115577889447	0.9517612684243171
0.4824120603015075	0.9489913404991857
0.5025125628140703	0.9461028723975375
0.5226130653266332	0.9430924079485282
0.542713567839196	0.9399564294574201
0.5628140703517588	0.9366913569123949
0.5829145728643216	0.9332935471843491
0.6030150753768844	0.9297592932227605
0.6231155778894473	0.9260848232452789
0.6432160804020101	0.9222662999257624
0.6633165829145728	0.9182998195766924
0.6834170854271356	0.9141814113314954
0.7035175879396985	0.909907036324454
0.7236180904522613	0.9054725868706649
0.7437185929648241	0.9008738856447538
0.7638190954773869	0.8961066848612791
0.7839195979899497	0.8911666654564878
0.8040201005025126	0.8860494362709984
0.8241206030150754	0.8807505332370943
0.8442211055276382	0.8752654185673374
0.864321608040201	0.8695894799458357
0.8844221105527639	0.8637180297306545
0.9045226130653267	0.8576463041507134
0.9246231155778895	0.8513694625175766
0.9447236180904522	0.8448825864365249
0.964824120603015	0.838180679029673
0.9849246231155779	0.8312586641606273
1.0050251256281406	0.8241113856705443
1.0251256281407035	0.8167336066188032
1.0452261306532664	0.809120008537147
1.065326633165829	0.8012651906827946
1.085427135678392	0.7931636693116527
1.1055276381909547	0.784809876955488
1.1256281407035176	0.7761981616983359
1.1457286432160805	0.7673227864942644
1.1658291457286432	0.7581779284533146
1.185929648241206	0.7487576781717
1.2060301507537687	0.7390560390436113
1.2261306532663316	0.7290669266293758
1.2462311557788945	0.7187841679775872
1.2663316582914572	0.708201501001057
1.2864321608040201	0.6973125738410716
1.306532663316583	0.6861109442617804
1.3266331658291457	0.6745900790422527
1.3467336683417086	0.6627433533817823
1.3668341708542713	0.6505640503249951
1.3869346733668342	0.6380453601974305
1.407035175879397	0.625180380037813
1.4271356783919598	0.6119621130791347
1.4472361809045227	0.5983834681846383
1.4673366834170853	0.5844372593721527
1.4874371859296482	0.5701162052741274
1.5075376884422111	0.5554129286550731
1.5276381909547738	0.5403199559438902
1.5477386934673367	0.5248297167536217
1.5678391959798994	0.5089345434279119
1.5879396984924623	0.4926266706014059
1.6080402010050252	0.4758982347788034
1.6281407035175879	0.4587412738778844
1.6482412060301508	0.4411477268878069
1.6683417085427135	0.4231094334257656
1.6884422110552764	0.4046181333711803
1.7085427135678393	0.3856654664989926
1.728643216080402	0.36624297213034046
1.7487437185929648	0.34634208874459443
1.7688442211055277	0.3259541537275602
1.7889447236180904	0.305070402971855
1.8090452261306533	0.2836819706120722
1.829145728643216	0.26177988870320423
1.849246231155779	0.23935508697307406
1.8693467336683418	0.2163983924980785
1.8894472361809045	0.1929005295106767
1.9095477386934674	0.1688521191501954
1.92964824120603	0.14424367928876297
1.949748743718593	0.1190656244493046
1.9698492462311559	0.09330826607367998
1.9899497487437185	0.06696181384494292
2.0100502512562812	0.04001638358228724
2.030150753768844	0.01246211470008477
2.050251256281407	0.015711983134372456
2.07035175879397	0.044514734656676644
2.090452261306533	0.0739572419790985
2.1105527638190953	0.10404982957567649
2.130653266331658	0.13480301348309182
2.150753768844221	0.16622742383316005
2.170854271356784	0.19833379842302135
2.190954773869347	0.23113298149900466
2.2110552763819094	0.2646359234724372
2.2311557788944723	0.29885368086330005
2.251256281407035	0.3337974163732887
2.271356783919598	0.3694783989038867
2.291457286432161	0.4059080037226151
2.3115577889447234	0.4430977124245337
2.3316582914572863	0.48105911308572624
2.351758793969849	0.5198039003347261
2.371859296482412	0.5593438753376963
2.391959798994975	0.5996909459811279
2.4120603015075375	0.6408571267968608
2.4321608040201004	0.6828545391322102
2.4522613065326633	0.7256954110892114
2.472361809045226	0.7693920776477947
2.492462311557789	0.8139569806388819
2.512562814070352	0.8594026688358509
2.5326633165829144	0.9057417978864016
2.5527638190954773	0.9529871304709702
2.5728643216080402	1.001151536168149
2.592964824120603	1.0502479916312524
2.613065326633166	1.1002895803985417
2.6331658291457285	1.1512894931029458
2.6532663316582914	1.203261027358569
2.6733668341708543	1.2562175877294295
2.693467336683417	1.3101726859101914
2.71356783919598	1.365139940406928
2.7336683417085426	1.4211330769657124
2.7537688442211055	1.4781659280108905
2.7738693467336684	1.5362524330760396
2.7939698492462313	1.59540663879153
2.814070351758794	1.6556426983354096
2.8341708542713566	1.7169748721480227
2.8542713567839195	1.7794175273200705
2.8743718592964824	1.8429851378355802
2.8944723618090453	1.9076922845992041
2.9145728643216082	1.9735536552819861
2.9346733668341707	2.0405840441236696
2.9547738693467336	2.1087983524571166
2.9748743718592965	2.1782115879255817
2.9949748743718594	2.2488388650338127
3.0150753768844223	2.3206954049675783
3.0351758793969847	2.393796535402386
3.0552763819095476	2.4681576904390403
3.0753768844221105	2.5437944110700292
3.0954773869346734	2.6207223443097423
3.1155778894472363	2.6989572438812814
3.135678391959799	2.7785149697511407
3.1557788944723617	2.8594114884255433
3.1758793969849246	2.9416628724783407
3.1959798994974875	3.025285300844339
3.2160804020100504	3.1102950586350913
3.236180904522613	3.1967085372109327
3.2562814070351758	3.2845422341398622
3.2763819095477387	3.3738127527573583
3.2964824120603016	3.4645368024288756
3.3165829145728645	3.556731199325743
3.336683417085427	3.6504128643448697
3.35678391959799	3.745598825056601
3.3768844221105527	3.8423062146468085
3.3969849246231156	3.9405522722888264
3.4170854271356785	4.0403543426309625
3.437185929648241	4.141729876286608
3.457286432160804	4.244696429466936
3.477386934673367	4.3492716639282545
3.4974874371859297	4.455473347100872
3.5175879396984926	4.563319352010858
3.5376884422110555	4.672827656936526
3.557788944723618	4.78401634584888
3.577889447236181	4.896903607961726
3.5979899497487438	5.011507738113549
3.6180904522613067	5.127847136169176
3.6381909547738696	5.245940307321449
3.658291457286432	5.3658058622266305
3.678391959798995	5.487462516507823
3.698492462311558	5.610929090943359
3.7185929648241207	5.736224511306831
3.7386934673366836	5.863367809355917
3.758793969849246	5.9923781203898585
3.778894472361809	6.12327468570999
3.798994974874372	6.256076851386058
3.819095477386935	6.390804068284213
3.8391959798994977	6.527475892231003
3.85929648241206	6.66611198378047
3.879396984924623	6.806732108711681
3.899497487437186	6.949356136830236
3.919597989949749	7.094004043327224
3.9396984924623117	7.240695908068562
3.959798994974874	7.389451914745509
3.979899497487437	7.540292352949339
4.0	7.693237615815635


==> Results/projectile/obj_sensor_val.txt <==
time	pos	acc
0.0	0.9998248188241351	0.1925619184738209
0.10050251256281408	0.9990872966952483	0.1925603028084672
0.20100502512562815	0.9971434748199494	0.19255872938115598
0.3015075376884422	0.9932690856357657	0.19255720585182648
0.4020100502512563	0.9867977145013178	0.19255573008456997
0.5025125628140703	0.9772426659142578	0.19255430227900708
0.6030150753768844	0.9643643504750119	0.19255292025165624
0.7035175879396985	0.9481785529557466	0.19255158558652727
0.8040201005025126	0.9289192288512685	0.19255029892052083
0.9045226130653267	0.9069769138895967	0.1925490599573293
1.0050251256281406	0.8828320933067731	0.19254786757710807
1.1055276381909547	0.8569965685676908	0.19254672389542954
1.2060301507537687	0.8299690078419332	0.19254562607976916
1.306532663316583	0.8022057067987589	0.19254457574852238
1.407035175879397	0.7741045647763454	0.19254357377483702
1.5075376884422111	0.7459991184271839	0.19254261842119472
1.6080402010050252	0.7181593902741031	0.19254171109861049
1.7085427135678393	0.6907968506707415	0.19254085041284918
1.8090452261306533	0.6640714542936822	0.19254003739486586
1.9095477386934674	0.6380993749789521	0.19253927128301265
2.0100502512562812	0.6129605782372215	0.1925385535266853
2.1105527638190953	0.588705749065869	0.1925378824074508
2.2110552763819094	0.5653623705362333	0.19253725885310738
2.3115577889447234	0.5429398782500778	0.19253668276189848
2.4120603015075375	0.5214339623578249	0.192536154048249
2.512562814070352	0.5008300971611026	0.1925356726338866
2.613065326633166	0.48110608200122146	0.19253523906639722
2.71356783919598	0.46223457210322244	0.19253485201512568
2.814070351758794	0.44418469985074555	0.19253451245776057
2.9145728643216082	0.426923422263467	0.1925342210100599
3.0150753768844223	0.41041654979947867	0.19253397688608345
3.1155778894472363	0.3946295261275289	0.19253377937886312
3.2160804020100504	0.3795280073243266	0.1925336302221181
3.3165829145728645	0.365078283484455	0.19253352752597377
3.4170854271356785	0.35124758094127356	0.19253347270662238
3.5175879396984926	0.3380042690854572	0.19253347570797472
3.6180904522613067	0.3253179952484976	0.19253359523274302
3.7185929648241207	0.3131597633645608	0.1925337613117816
3.819095477386935	0.30150197120008215	0.19253397326882268
3.919597989949749	0.2903184183983984	0.19253423273572454
4.0201005025125625	0.279584290729848	0.1925345369492036
4.1206030150753765	0.26927612592029565	0.19253488812545744
4.221105527638191	0.25937177076088835	0.1925352849158959
4.321608040201005	0.2498503308387482	0.1925357278526587
4.422110552763819	0.2406921128794165	0.19253621775722704
4.522613065326633	0.23187856515015162	0.1925367528434564
4.623115577889447	0.22339222009529286	0.19253733496202893
4.723618090452261	0.21521663229111082	0.19253796275197624
4.824120603015075	0.207336323301699	0.1925386371668538
4.924623115577889	0.19973671885332955	0.19253935634328911
5.025125628140704	0.19240410169518102	0.1925401233753089
5.125628140703518	0.18532555355048463	0.19254093589608798
5.226130653266332	0.1784889072827629	0.19254179393857224
5.326633165829146	0.17188270150931054	0.19254269914003105
5.42713567839196	0.1654961332278331	0.19254365052827468
5.527638190954774	0.15931901749128052	0.19254464737164412
5.628140703517588	0.15334174976872245	0.19254569103308522
5.728643216080402	0.1475552652011799	0.19254677913273446
5.8291457286432165	0.14195100739581243	0.19254791771514257
5.9296482412060305	0.13652089545387786	0.1925490984469665
6.030150753768845	0.1312572934508993	0.19255032530487054
6.130653266331659	0.1261529826353797	0.19255159870700128
6.231155778894473	0.12120113405040671	0.19255292122250203
6.331658291457287	0.11639528699749964	0.19255428624844753
6.432160804020101	0.11172932401055868	0.19255570013896442
6.532663316582915	0.10719744806786613	0.19255715862718223
6.633165829145729	0.10279416584440661	0.19255866278367867
6.733668341708543	0.09851426956446768	0.19256021425892306
6.834170854271357	0.0943528157112726	0.19256181156764857
6.934673366834171	0.09030511276046453	0.1925634570606766
7.035175879396985	0.0863667048876303	0.19256514612024314
7.135678391959799	0.08253335841091547	0.19256687938585607
7.236180904522613	0.07880104708232448	0.19256866264614877
7.336683417085427	0.07516594229790781	0.19257048998394224
7.437185929648241	0.07162439831693877	0.19257236567220976
7.5376884422110555	0.06817294838871371	0.19257428808451008
7.63819095477387	0.06480828451746266	0.1925762529724317
7.738693467336684	0.06152725767797622	0.19257826598349476
7.839195979899498	0.058326865290056006	0.19258032365298572
7.939698492462312	0.05520424097721765	0.19258242874108142
8.040201005025125	0.05215665155326792	0.19258457580148308
8.140703517587939	0.04918148341248004	0.1925867770519291
8.241206030150753	0.04627624422437735	0.1925890174221942
8.341708542713567	0.04343854941555489	0.19259130675928696
8.442211055276381	0.04066611964205735	0.19259364282737426
8.542713567839195	0.0379567753168596	0.19259602557739783
8.64321608040201	0.035308431484856635	0.19259845339607778
8.743718592964823	0.03271908949729937	0.1926009264235317
8.844221105527637	0.030186835795242797	0.19260344865712856
8.944723618090451	0.027709840135878377	0.19260601424583448
9.045226130653266	0.02528634598674943	0.19260862730310221
9.14572864321608	0.022914664580001638	0.1926112867071361
9.246231155778894	0.020593187393907576	0.19261398848695302
9.346733668341708	0.0183203595877516	0.1926167397276554
9.447236180904522	0.016094693650033427	0.19261953803302814
9.547738693467336	0.013914761766851361	0.1926223820845236
9.64824120603015	0.011779186991136824	0.192625264657809
9.748743718592964	0.009686653230768087	0.1926282031944793
9.849246231155778	0.007635890543069182	0.19263118365213872
9.949748743718592	0.0056256818891707	0.1926342113081203
10.050251256281408	0.0036548475353856613	0.1926372851995398
10.150753768844222	0.0017222640782984541	0.19264040371626923
10.251256281407036	0.00017320007111824227	0.19264356895815687
10.35175879396985	0.0020324785791573	0.19264678092572432
10.452261306532664	0.0038566845181372453	0.19265003697482094
10.552763819095478	0.005646755644375791	0.19265334066365955
10.653266331658292	0.007403634924078715	0.1926566938412172
10.753768844221106	0.00912822097550965	0.1926600859526996
10.85427135678392	0.010821384936299678	0.19266352664019937
10.954773869346734	0.012483970403055666	0.19266701538731892
11.055276381909549	0.014116785993971417	0.19267055179508805
11.155778894472363	0.015720617670797115	0.19267413102946016
11.256281407035177	0.01729621958420407	0.19267775517490465
11.35678391959799	0.018844323785926462	0.1926814295337927
11.457286432160805	0.020365634626718074	0.1926851511935098
11.557788944723619	0.021860837009328983	0.19268891540210115
11.658291457286433	0.02333058924527506	0.19269272438016047
11.758793969849247	0.02477552780985201	0.1926965807105416
11.859296482412061	0.026196270582941786	0.19270048765816172
11.959798994974875	0.02759341374529709	0.19270443274638047
12.06030150753769	0.028967535545353175	0.1927084264611683
12.160804020100503	0.030319193364470864	0.19271246185944965
12.261306532663317	0.03164893189183345	0.19271655580159727
12.361809045226131	0.032957276557906125	0.19272069033339603
12.462311557788945	0.0342447273686306	0.19272486840651673
12.56281407035176	0.03551178044584642	0.19272909705210806
12.663316582914574	0.03675891743252734	0.19273336180676612
12.763819095477388	0.0379865929737895	0.19273768404224112
12.864321608040202	0.03919526081636505	0.19274204276428547
12.964824120603016	0.04038535497907177	0.19274645485820227
13.06532663316583	0.04155729147326326	0.19275090823770671
13.165829145728644	0.04271148556919803	0.19275541013370748
13.266331658291458	0.043848330947268165	0.19275994708816307
13.366834170854272	0.044968214642026036	0.19276454032609316
13.467336683417086	0.04607151002969767	0.19276918447292088
13.5678391959799	0.047158581878008615	0.1927738745822262
13.668341708542714	0.04822978330550379	0.19277860748982886
13.768844221105528	0.04928544983679012	0.19278338830058853
13.869346733668342	0.05032592514678429	0.19278819787351859
13.969849246231156	0.051351523154819514	0.1927930652179992
14.07035175879397	0.05236256484827054	0.19279799077424278
14.170854271356784	0.05335935675309548	0.19280295238155062
14.271356783919598	0.05434219232852066	0.19280795648590562
14.371859296482413	0.05531136331169609	0.19281301524917394
14.472361809045227	0.05626714852203045	0.19281810580861083
14.57286432160804	0.05720982358056885	0.19282324028617345
14.673366834170855	0.0581396558920669	0.19282844369045907
14.773869346733669	0.05905690296794031	0.19283367151615188
14.874371859296483	0.059961818511457925	0.19283894746838603
14.974874371859297	0.06085464588102371	0.19284428911321932
15.075376884422111	0.061735627820094174	0.19284966534978468
15.175879396984925	0.06260499104795686	0.19285508855587213
15.27638190954774	0.06346297389598211	0.19286054919444795
15.376884422110553	0.06430978785537501	0.19286605359069497
15.477386934673367	0.06514565036637587	0.19287162185482468
15.577889447236181	0.06597077604024917	0.19287722528026763
15.678391959798995	0.0667853632293347	0.19288287199593074
15.77889447236181	0.06758961655852821	0.19288857449261593
15.879396984924623	0.06838372689057168	0.1928943185333084
15.979899497487438	0.06916788762524624	0.1929000879837026
16.08040201005025	0.0699422802092526	0.1929059342648986
16.180904522613066	0.07070708628619027	0.1929118103859334
16.281407035175878	0.07146248870754383	0.19291773089281047
16.381909547738694	0.07220865082228592	0.19292370359380925
16.482412060301506	0.07294573991418046	0.19292972907477754
16.582914572864322	0.07367392756208854	0.19293578143930554
16.683417085427134	0.0743933659531326	0.19294188725649428
16.78391959798995	0.07510421691592903	0.1929480424309624
16.884422110552762	0.07580662748997435	0.19295426399334972
16.984924623115578	0.0765007523259163	0.19296053019293816
17.08542713567839	0.07718673161147752	0.1929668885188693
17.185929648241206	0.0778647164817166	0.1929733039724741
17.28643216080402	0.07853483066389035	0.19297978541836341
17.386934673366834	0.07919722293670907	0.1929862828338861
17.487437185929647	0.07985201926483898	0.19299285660955093
17.587939698492463	0.0804993521231093	0.19299945914907543
17.688442211055275	0.08113934692343454	0.19300613314615436
17.78894472361809	0.08177212502399107	0.19301281606221762
17.889447236180903	0.08239781302477056	0.19301957387510404
17.98994974874372	0.08301652812968789	0.1930263769629517
18.09045226130653	0.0836283779653811	0.19303320375379035
18.190954773869347	0.08423348601529061	0.19304009809427797
18.29145728643216	0.0848319605359683	0.19304704606535406
18.391959798994975	0.08542390505420704	0.19305403099319318
18.492462311557787	0.08600942888451128	0.19306106635598963
18.592964824120603	0.08658863889879215	0.19306813416716978
18.693467336683415	0.08716163048201865	0.19307525783379703
18.79396984924623	0.0877285070387925	0.19308241656906389
18.894472361809044	0.08828935993534463	0.19308966104755862
18.99497487437186	0.08884429595308267	0.19309692353637184
19.09547738693467	0.08939340241360068	0.19310422178272
19.195979899497488	0.08993676603782237	0.19311157770703527
19.2964824120603	0.09047448080026471	0.1931189857637333
19.396984924623116	0.09100663318869968	0.19312645103271023
19.497487437185928	0.09153331177230575	0.19313395209272552
19.597989949748744	0.09205459413343432	0.19314149650899318
19.698492462311556	0.09257057162739517	0.19314909194247012
19.798994974874372	0.09308131376708599	0.1931567335273016
19.899497487437184	0.09358691085147298	0.1931644190272524
20.0	0.09408743805946296	0.1931721433141295


==> Results/projectile/pos_init.txt <==
time	mean_pos	lower_pos	upper_pos
0.0	1.0	1.0	1.0
0.04040404040404041	1.8000734010694723	1.799933718064858	1.800211800786201
0.08080808080808081	2.5841319889528966	2.583573257297394	2.5846855879091892
0.12121212121212122	3.3521757648990023	3.350918619488948	3.353421362506924
0.16161616161616163	4.104204730161058	4.101969805962289	4.106419125609682
0.20202020202020202	4.840218886001559	4.836726818740135	4.843678878390347
0.24242424242424243	5.5602182336671975	5.55518965953961	5.5652006217802406
0.2828282828282828	6.264202774403733	6.257358329417184	6.27098435742082
0.32323232323232326	6.952172509469557	6.943232830672059	6.9610300853324585
0.36363636363636365	7.6241274401284755	7.612813165126136	7.63533780805883
0.40404040404040403	8.280067567609949	8.266099333734019	8.293907526088878
0.4444444444444444	8.919992893180344	8.903091338562081	8.936739239894086
0.48484848484848486	9.543903418103232	9.523789181461325	9.563832951558288
0.5252525252525253	10.151799143622396	10.12819286379381	10.175188661599531
0.5656565656565656	10.743680070969276	10.716302387195174	10.770806371397338
0.6060606060606061	11.319546201433056	11.288117753481492	11.350686082756146
0.6464646464646465	11.87939753623656	11.843638964288402	11.914827794884332
0.6868686868686869	12.423234076628228	12.382866021466906	12.463231510936748
0.7272727272727273	12.951055823910515	12.905798926367424	12.995897230971604
0.7676767676767676	13.462862779299495	13.412437680910807	13.512824956385884
0.8080808080808081	13.958654944019159	13.902782286412549	14.014014689030592
0.8484848484848485	14.438432319417595	14.37683274516603	14.499466426193248
0.8888888888888888	14.902194906613557	14.834589058626444	14.96918017519638
0.9292929292929293	15.349942706993781	15.276051227655262	15.423155932454392
0.9696969696969697	15.781675721690059	15.701219255046453	15.861393702495842
1.0101010101010102	16.197393952059095	16.110093142138794	16.28389348271303
1.0505050505050506	16.59709739929624	16.502672889956738	16.690655275760218
1.0909090909090908	16.980786064667626	16.878958501131272	17.08167908450123
1.1313131313131313	17.348459949409122	17.2389499762794	17.456964906165375
1.1717171717171717	17.700119054873007	17.58264731846284	17.816512748110107
1.2121212121212122	18.035763382120525	17.91005052784458	18.16032260393258
1.2525252525252526	18.355392932567746	18.221159607032313	18.488394481968136
1.292929292929293	18.659007707390003	18.515974557073786	18.80072837669868
1.3333333333333333	18.94660770784458	18.794495381601156	19.0973242954351
1.3737373737373737	19.218192935176194	19.05672207970638	19.37818223282229
1.4141414141414141	19.47376339076506	19.302654654160143	19.643302197009326
1.4545454545454546	19.713319075716658	19.532293106685394	19.89268418259453
1.494949494949495	19.936859991355334	19.745637437608092	20.126328195095994
1.5353535353535352	20.14438613886619	19.942687651189043	20.344234231766315
1.5757575757575757	20.335897519597783	20.12344374761451	20.54640229996294
1.6161616161616161	20.51139413467841	20.2879057276994	20.732832396961747
1.6565656565656566	20.670875985470136	20.436073595355264	20.903524521016514
1.696969696969697	20.81434307317855	20.567947350256144	21.058478675736115
1.7373737373737375	20.941795399048367	20.68352699445095	21.197694864799267
1.7777777777777777	21.05323296435317	20.782812530710363	21.321173084713518
1.8181818181818181	21.14865577037912	20.865803957218304	21.4289133425802
1.8585858585858586	21.22806381834671	20.93250128296204	21.52091563320719
1.898989898989899	21.291457109429874	20.98290450077038	21.597179961949585
1.9393939393939394	21.338835644976236	21.017013619001954	21.6577063288074
1.97979797979798	21.37019942627009	21.03482863747049	21.702494732104242
2.0202020202020203	21.385548454449513	21.036349555361085	21.731545175472274
2.0606060606060606	21.384882730967366	21.021576376399025	21.744857662543655
2.101010101010101	21.368202256828546	20.99050910139922	21.742432191595434
2.1414141414141414	21.335507033401168	20.943147735041567	21.724268762534486
2.1818181818181817	21.286797061921096	20.87949227541685	21.69036737922579
2.2222222222222223	21.22207234370895	20.79954272452742	21.640728037897496
2.2626262626262625	21.141332879895344	20.703299086773768	21.575350746000186
2.303030303030303	21.044578671842814	20.5907613622956	21.494235503440724
2.3434343434343434	20.931809720785356	20.461929550999777	21.397382310265677
2.3838383838383836	20.803026027869432	20.316803654888645	21.284791164752097
2.4242424242424243	20.658227594560945	20.15538367945701	21.156462068669498
2.4646464646464645	20.497414421813563	19.977669622562825	21.01239502946846
2.505050505050505	20.32058651111275	19.783661486441268	20.85259003979154
2.5454545454545454	20.1277438637577	19.573359274631365	20.677047105226666
2.585858585858586	19.918886480707677	19.34676298527047	20.48576622745022
2.6262626262626263	19.69401436344441	19.103872623899953	20.278747408511116
2.6666666666666665	19.453127513282933	18.84468819051981	20.055990644637497
2.707070707070707	19.196225931310096	18.56920968699269	19.817495939647777
2.7474747474747474	18.92330961876642	18.277437113411725	19.563263295264914
2.787878787878788	18.634378577060996	17.969370474945755	19.293292711628602
2.8282828282828283	18.32943280737195	17.64500976833515	19.00758419232443
2.8686868686868685	18.008472311034797	17.304355000844225	18.70613773376681
2.909090909090909	17.671497088953853	16.94740617037751	18.388953341543676
2.9494949494949494	17.318507142786867	16.574163279216737	18.056031015515327
2.98989898989899	16.94950247367006	16.18462633253075	17.70737075228244
3.0303030303030303	16.564483082829973	15.778795323055238	17.342972562648356
3.0707070707070705	16.163448971416802	15.356670263689011	16.962836441164836
3.111111111111111	15.746400140526704	14.918251145351679	16.566962384385988
3.1515151515151514	15.313336592251435	14.46353798066266	16.15535040306859
3.191919191919192	14.864258326865732	13.992530764453113	15.728000493813306
3.2323232323232323	14.399165346033872	13.505229494720698	15.284912660066038
3.272727272727273	13.918057651036419	13.00163418063894	14.826086901966482
3.313131313131313	13.420935243210755	12.481744825746864	14.351523212343455
3.3535353535353534	12.907798123467714	11.945561422873288	13.86122160567902
3.393939393939394	12.378646293517201	11.39308398119174	13.355182074801997
3.4343434343434343	11.833479754205793	10.82431249525398	12.833404626976698
3.474747474747475	11.272298506886699	10.239246972417458	12.295889254799112
3.515151515151515	10.695102552803233	9.63788741249591	11.742635958688334
3.5555555555555554	10.101891893458554	9.020233819307759	11.173644756665453
3.595959595959596	9.49266652975604	8.38628618940711	10.588915634108707
3.6363636363636362	8.867426463371142	7.736044526146725	9.988448594789952
3.676767676767677	8.226171695214695	7.0695088369771835	9.372243642434478
3.717171717171717	7.5689022265821695	6.386679119989276	8.740300773316994
3.757575757575758	6.89561805870384	5.687555371550843	8.09261999479495
3.797979797979798	6.206319192893803	4.972137601021677	7.429201306961477
3.8383838383838382	5.501005630455911	4.2404258063994344	6.750044709723443
3.878787878787879	4.779677372589707	3.4924199897795916	6.0551502067595715
3.919191919191919	4.042334420748055	2.7281201526056975	5.3445177873596545
3.95959595959596	3.2889767756871877	1.9475262988824398	4.618147466052323
4.0	2.5196044391859322	1.1506384266074747	3.876039242837578


==> Results/projectile/pos_init_exact.txt <==
time	mean_pos	lower_pos	upper_pos
0.0	1.0	0.9951000900386499	1.00489990996135
0.04	1.792082892268853	1.7833018474534597	1.800863937084246
0.08	2.5683352419271954	2.5557506304911897	2.5809198533632007
0.12	3.3287624742363913	3.312451837829912	3.34507311064287
0.16	4.073369902489731	4.053410756728258	4.093329048251205
0.19999999999999998	4.802162728075432	4.77863256308811	4.825692893062753
0.24	5.515146040534679	5.488122321512362	5.542169759556995
0.27999999999999997	6.212324817614664	6.181884985357691	6.242764649871636
0.32	6.893703925316532	6.859925396782275	6.927482453850788
0.36	7.559288117938217	7.5222482867884155	7.596327949088018
0.39999999999999997	8.209082038112053	8.168858275259966	8.249305800964137
0.43999999999999995	8.843090216837139	8.79975987099454	8.886420562679737
0.48	9.461317073506377	9.41495747173041	9.507676675282342
0.52	10.063766915928095	10.014455364168033	10.113078467688156
0.5599999999999999	10.65044394034224	10.598257723986157	10.702630156698323
0.6	11.221352231431032	11.166368615852425	11.276335847009639
0.64	11.776495762324048	11.71879199342844	11.834199531219657
0.6799999999999999	12.315878394597672	12.255531699369206	12.376225089826136
0.72	12.839503878268875	12.776591465316951	12.902416291220797
0.7599999999999999	13.347375851783267	13.28197491188923	13.412776791677302
0.7999999999999999	13.839497841997403	13.771685548661317	13.90731013533349
0.84	14.31587326415536	14.2457267741429	14.38601975416782
0.8799999999999999	14.776505421859566	14.704101875749052	14.848908967970079
0.9199999999999999	15.22139750703596	15.146814029765563	15.295980984306354
0.96	15.650552599893519	15.573866301308666	15.72723889847837
1.0	16.063973668878358	15.985261644279355	16.14268569347736
1.04	16.461663570622534	16.381002901312446	16.54232423993262
1.0799999999999998	16.843625049887848	16.761092803720654	16.926157296055038
1.1199999999999999	17.209860739505157	17.125533971434205	17.294187507576105
1.16	17.56037316030947	17.474328912936244	17.646417407682694
1.2	17.89516472107182	17.807480025195037	17.982849416948596
1.24	18.214237718428734	18.124989593593806	18.303485843263662
1.28	18.517594336810532	18.426859791859354	18.608328881761707
1.3199999999999998	18.805236648370244	18.71309268199135	18.89738061474914
1.3599999999999999	19.077166612915292	18.983690214194333	19.17064301163625
1.4	19.33338607784496	19.2386542268155	19.428117928874418
1.44	19.57389677809749	19.477986446292054	19.66980710990293
1.48	19.798700336112216	19.70168848711351	19.895712185110916
1.5199999999999998	20.00779826181365	19.909761851805907	20.105834671821395
1.5599999999999998	20.20119195262739	20.102207930947564	20.300175974307212
1.5999999999999999	20.37888269354068	20.279028003229417	20.478737383851946
1.64	20.540871657226102	20.440223235578046	20.64152007887416
1.68	20.687159904253544	20.58579468336665	20.78852512514044
1.72	20.817748383426586	20.715743290749753	20.919753476103416
1.7599999999999998	20.932637932294828	20.83006989117304	21.035205973416613
1.7999999999999998	21.031829277917748	20.928775208133462	21.13488334770203
1.8399999999999999	21.115323037992276	21.011859856301292	21.21878621968326
1.88	21.18311972251386	21.07932434317304	21.286915101854678
1.92	21.235219736232175	21.131169071515153	21.339270400949196
1.96	21.27162338230287	21.167394342997834	21.375852421607902
2.0	21.292330867718224	21.18800036359913	21.396661371837318
2.04	21.2973423109212	21.19298725118163	21.401697370660763
2.08	21.286657760950508	21.182355054543773	21.39096046735724
2.12	21.260277286310323	21.156103841854065	21.364450730766578
2.1599999999999997	21.218201036474547	21.114233761853995	21.322168311095094
2.2	21.160429252410502	21.05674505433017	21.264113450490832
2.2399999999999998	21.08696227343596	20.98363805693774	21.190286489934184
2.2800000000000002	20.997800541911623	20.894913209869866	21.100687873953376
2.32	20.892944606378375	20.790571058979644	20.995318153777102
2.36	20.77239512365703	20.67061225786952	20.874177989444537
2.4	20.636152860254857	20.53503756929095	20.73726815121876
2.44	20.484218693301834	20.38384786607605	20.584589520527615
2.48	20.316593611162748	20.217044131746707	20.416143090578785
2.52	20.13327871382208	20.034627460897585	20.231929966746574
2.56	19.934275213107437	19.836599059418436	20.031951366796434
2.6	19.71958443279677	19.622960244600822	19.81620862099271
2.6399999999999997	19.48920780864112	19.393712445160734	19.5847031721215
2.68	19.24314688832533	19.1488572011995	19.337436575451157
2.7199999999999998	18.981403331382936	18.888396164119087	19.07441049864678
2.7600000000000002	18.703978909076994	18.612331096503524	18.79562672165046
2.8	18.410875504255458	18.32066387197498	18.501087136535933
2.84	18.102095111187527	18.013396475030913	18.19079374734414
2.88	17.777639835385756	17.690531000867054	17.864748669904454
2.92	17.437511893417398	17.35206965518968	17.522954131645115
2.96	17.081713612707823	16.998014754019984	17.16541247139566
3.0	16.710247431337912	16.628368723492475	16.79212613918335
3.0399999999999996	16.323115897837074	16.243134099648987	16.403097696025156
3.08	15.920321670972978	15.842313528229479	15.998329813716476
3.1199999999999997	15.501867519538916	15.425909764460396	15.577825274617433
3.16	15.06775632213945	14.993925672841403	15.141586971437496
3.1999999999999997	14.617991066974849	14.546364226930852	14.689617907018844
3.24	14.152574851624665	14.083228509130436	14.221921194118893
3.28	13.671510882830756	13.604521710469266	13.738500055192244
3.32	13.174802476279867	13.110247130387522	13.23935782217221
3.36	12.662453056386003	12.600408176519888	12.724497936252115
3.4	12.134466156072586	12.07500836447878	12.193923947666391
3.44	11.590845416554489	11.534051317637443	11.647639515471532
3.48	11.031594587119969	10.977540766912963	11.085648407326973
3.5199999999999996	10.45671752491249	10.405480550549147	10.507954499275831
3.56	9.866218194712387	9.817874613899262	9.914561775525511
3.5999999999999996	9.260100668718417	9.214727009208659	9.305474328228174
3.64	8.638369126329069	8.59604189539715	8.680696357260988
3.6799999999999997	8.001027853923661	7.96182353784118	8.04023217000614
3.72	7.348081244643134	7.312076308155697	7.38408618113057
3.76	6.679533798170503	6.646804683975673	6.7122629123653335
3.8	5.995390120510907	5.966013248737235	6.024766992284578
3.84	5.295654923771201	5.2697066914583415	5.32160315608406
3.88	4.580333025939043	4.5578898065189435	4.602776245359142
3.92	3.8494293506614166	3.830567493440597	3.8682912078822356
3.96	3.1029489270225215	3.087744756665443	3.1181530973795994


==> Results/projectile/pos_pred.txt <==
time	mean_pos	lower_pos	upper_pos
0.0	1.0	1.0	1.0
0.20202020202020202	21.001796568731233	20.998292581382337	21.005260073348108
0.40404040404040403	40.60314691511932	40.5891313130749	40.6170008215784
0.6060606060606061	59.80405260550958	59.772518282429516	59.83522364310484
0.8080808080808081	78.60451520624594	78.54845557679364	78.65992993639229
1.0101010101010102	97.00453628365896	96.91694528355292	97.09112109960407
1.2121212121212122	115.00411740407766	114.87798948993732	115.12879853128979
1.4141414141414141	132.60326013382846	132.43159028339142	132.77296362966007
1.6161616161616161	149.80196603921848	149.57774975139472	150.0236177934421
1.8181818181818181	166.6002366865598	166.3164699808316	166.88076242045207
2.0202020202020203	182.99807364214945	182.64775305934307	183.3443989093008
2.2222222222222223	198.99547847228905	198.57160107404343	199.41452865859029
2.4242424242424243	214.59245274325752	214.08801611237578	215.09115306602908
2.6262626262626263	229.78899802135396	229.19700026128848	230.37427353045786
2.8282828282828283	244.58511587283854	243.89855560835568	245.26389145024586
3.0303030303030303	258.98080786398634	258.1926842404355	259.76000822355275
3.2323232323232323	272.9760755610694	272.0793882452999	273.86262524877094
3.4343434343434343	286.57092053032306	285.55866970949575	287.57174392380983
3.6363636363636362	299.76534433801146	298.630530720891	300.88736564774297
3.8383838383838382	312.5593485503701	311.29497336670755	313.80949181826435
4.040404040404041	324.9529347336482	323.551999733207	326.33812383353944
4.242424242424242	336.9461044540829	335.4016119088104	338.47326309284546
4.444444444444445	348.53885927787644	346.84381197949403	350.2149109925202
4.646464646464646	359.7312007712524	357.87860203322487	361.56306893299336
4.848484848484849	370.52313050040675	368.50598415693383	372.51773831195896
5.05050505050505	380.9146500315613	378.7259604378487	383.07892052711685
5.252525252525253	390.9057609309426	388.5385329624929	393.24661697663834
5.454545454545454	400.49646476466	397.94370381874035	403.0208290595212
5.656565656565657	409.6867630990024	406.941475093388	412.4015581740183
5.858585858585859	418.4766575000891	415.53184887359384	421.3888057177304
6.0606060606060606	426.86614953406155	423.7148272459046	429.98257308930624
6.262626262626263	434.8552407671767	431.4904122986598	438.1828616869403
6.4646464646464645	442.44393276550574	438.85860611789394	445.9896729086875
6.666666666666667	449.6322270952351	445.819410790212	453.4030081536854
6.8686868686868685	456.4201253224905	452.37282840341794	460.4228688177885
7.070707070707071	462.80762901346407	458.5188610445592	467.04925630186915
7.2727272727272725	468.79473973424194	464.2575108010322	473.28217200363287
7.474747474747475	474.3814590509732	469.5887797588948	479.12161731984236
7.6767676767676765	479.567788529746	474.5126700060675	484.56759365004257
7.878787878787879	484.35372973677397	479.02918362901545	489.6201023910195
8.080808080808081	488.7392842379934	483.13832271391294	494.2791449440876
8.282828282828282	492.7244535996562	486.84008934947195	498.5447227042285
8.484848484848484	496.30923938777346	490.1344856213429	502.4168370718253
8.686868686868687	499.4936431684443	493.0215136164916	505.8954894428025
8.88888888888889	502.2776665077987	495.5011754227453	508.98068121668183
9.090909090909092	504.6613109718594	497.57347312630156	511.67241379200715
9.292929292929292	506.6445781266857	499.2384088136023	513.9706885637949
9.494949494949495	508.22746953837856	500.49598457299874	515.8755069379113
9.696969696969697	509.409986773022	501.3462024905486	517.3868703038664
9.8989898989899	510.1921313965954	501.78906465228647	518.5047800647793
10.1010101010101	510.5739049751349	501.82457314665663	519.2292376156431
10.303030303030303	510.5553090747185	501.4527300601476	519.5602443577955
10.505050505050505	510.1363452613782	500.6735374787939	519.4978016871028
10.707070707070708	509.317015101125	499.4869974891073	519.0419110049028
10.909090909090908	508.0973201600234	497.8931121798698	518.1925737043144
11.11111111111111	506.4772620039559	495.89188363677823	516.9497911876067
11.313131313131313	504.456842199035	493.4833139458671	515.3135648506228
11.515151515151516	502.03606231125303	490.66740519455635	513.2838960929075
11.717171717171718	499.2149239065009	487.4441594702424	510.8607863111887
11.919191919191919	495.9934285508981	483.81357885762117	508.04423690596593
12.121212121212121	492.3715778103219	479.7756654460216	504.8342492721975
12.323232323232324	488.3493732507657	475.3304213228636	501.2308248092886
12.525252525252526	483.9268164382302	470.47784857098014	497.2339649159461
12.727272727272727	479.10390893868356	465.21794927965385	492.8436709906906
12.929292929292929	473.88065231800357	459.5507255362812	488.0599444312975
13.131313131313131	468.2570481421868	453.47617942558134	482.88278663270177
13.333333333333334	462.23309797714	446.99431303411257	477.3121989979642
13.535353535353535	455.8088033888037	440.10512845017945	471.348182921228
13.737373737373737	448.98416594311175	432.80862776034047	464.990739802015
13.93939393939394	441.75918720599356	425.104813050176	458.23987103982364
14.141414141414142	434.1338687433689	416.9936864079442	451.09557802951895
14.343434343434344	426.10821212118447	408.47524991850366	443.5578621716471
14.545454545454545	417.68221890515787	399.5495056701126	435.6267248656368
14.747474747474747	408.85589066141097	390.2164557474898	427.3021675046533
14.94949494949495	399.62922895565674	380.47610223889353	418.58419149091935
15.151515151515152	390.0022353538629	370.32844723190647	409.4727982203243
15.353535353535353	379.974911421841	359.7734928093385	399.96798909597567
15.555555555555555	369.54725872558214	348.8112410594011	390.0697655047523
15.757575757575758	358.7192788308794	337.4416940706316	379.7781288533239
15.95959595959596	347.490973303481	325.6648539286107	369.09308054037393
16.161616161616163	335.86234370931146	313.4807227179641	358.01462195892816
16.363636363636363	323.8333916143258	300.88930252890566	346.54275451130235
16.565656565656564	311.4041185841947	287.8905954441987	334.6774795942707
16.767676767676768	298.5745261847987	274.48460355142595	322.4187986009289
16.96969696969697	285.34461598201887	260.6713289379375	309.766712939064
17.171717171717173	271.7143895416707	246.45077369117644	296.721223996277
17.373737373737374	257.68384842942095	231.82293989490717	283.282333178469
17.575757575757574	243.25299421117455	216.78782963661942	269.45004187691956
17.77777777777778	228.42182845274078	201.3454450037563	255.2243514957372
17.97979797979798	213.19035271985362	185.4957880836213	240.60526343164966
18.181818181818183	197.55856857840112	169.23886095921043	225.59277907784562
18.383838383838384	181.52647759397095	152.57466571973637	210.1868998382939
18.585858585858585	165.0940813324768	135.50320444991812	194.38762710625306
18.78787878787879	148.26138135961722	118.0244792371057	178.1949622838991
18.98989898989899	131.02837924125885	100.13849216802046	161.60890676793642
19.19191919191919	113.39507654315793	81.84524532887153	144.62946194978431
19.393939393939394	95.36147483080067	63.14474080642685	127.25662923711351
19.595959595959595	76.9275756701855	44.036980684357694	109.49041002299636
19.7979797979798	58.093380626936444	24.521967053739353	91.33080570613966
20.0	38.858891266834924	4.59970199665986	72.77781768315471


==> Results/projectile/pos_pred_exact.txt <==
time	mean_pos	lower_pos	upper_pos
0.0	1.0	0.9951000900386499	1.00489990996135
0.2	20.71790724110789	20.616391361038858	20.81942312117692
0.4	39.87808550469689	39.68268647629285	40.073484533100924
0.6000000000000001	58.48989430785293	58.20329909209556	58.77648952361029
0.8	76.56227574936636	76.1871274917584	76.93742400697431
1.0	94.10377378724942	93.64267376866864	94.5648738058302
1.2000000000000002	111.12255227264204	110.57806177183066	111.6670427734534
1.4	127.62641182911494	127.00105390246209	128.25176975576778
1.6	143.62280565877668	142.9190668426522	144.32654447490117
1.8	159.11885434970853	158.33918629024177	159.89852240917526
2.0	174.12135975301385	173.26818076787623	174.97453873815147
2.2	188.63681799210713	187.7125145685502	189.56112141566402
2.4000000000000004	202.67143166172465	201.67835989484428	203.664503428605
2.6000000000000005	216.231121269462	215.17160824439983	217.29063429452412
2.8	229.3215359683824	228.1978810899388	230.44519084682597
3.0	241.94806362536235	240.76253989827507	243.1335873524496
3.2	254.1158402662995	252.8706955292418	255.36098500335717
3.4	265.82975893608125	264.527217052247	267.13230081991543
3.6	277.09447800826877	275.7367400152409	278.45221600129656
3.8	287.9144289767621	286.5036741982024	289.32518375532175
4.0	298.2938237592699	296.83221088082263	299.75543663771714
4.2	308.2366615401817	306.7263296518476	309.7469934285157
4.4	317.7467351784273	316.18980478554005	319.3036655713145
4.6000000000000005	326.8276372040987	325.22621120891785	328.4290631992796
4.800000000000001	335.48276542599496	333.8389300818228	337.12660077016704
5.000000000000001	343.7153281708369	342.0311540104639	345.39950233120993
5.200000000000001	351.52834917369546	349.8058919138823	353.25080643350856
5.3999999999999995	358.9246721381958	357.1659735618115	360.68337071458
5.6	365.9069649843413	364.11405380168713	367.6998761669954
5.8	372.477723801382	370.6526164921466	374.3028311106174
6.0	378.6392765231135	376.78397816031946	380.49457488590747
6.2	384.39378634343433	382.510291400649	386.2772812862196
6.4	389.74325489107713	387.8335480340673	391.6529617480869
6.6	394.6895251843964	392.75558204830486	396.623468320488
6.8	399.2342843902982	397.2780723433017	401.1904964372947
7.0	403.3790664163827	401.402545310649	405.3555875221164
7.2	407.1252543729722	405.1303772835529	409.1201314623915
7.4	410.47408295322253	408.462796905284	412.4853690011611
7.6	413.42664079706327	411.4008874815342	415.4523941125923
7.8	415.983872931658	413.9455894089192	418.02215645439685
8.0	418.1465834229908	416.0977028135719	420.1954640324096
8.200000000000001	419.9154384392467	417.85789059951355	421.9729862789799
8.4	421.29097003161104	419.2266822109263	423.3552578522957
8.600000000000001	422.27358110226913	420.20447857581115	424.3426836287271
8.8	422.8635522557534	420.79155892376355	424.9355455877432
9.0	423.06105123281804	420.9880901736231	425.1340122920129
9.200000000000001	422.8661500574507	420.7941439964664	424.9381561184349
9.4	422.2789202789277	420.2097915909848	424.3480489668706
9.600000000000001	421.2995287308822	419.2351989733416	423.3638584884227
9.8	419.92825446658304	417.8706438294698	421.9858651036962
10.000000000000002	418.1654974878833	416.11652420124943	420.21447077451705
10.2	416.0117845289767	413.9733642419241	418.05020481602924
10.400000000000002	413.4677725679619	411.4418177104589	415.4937274254649
10.6	410.53425075270843	408.5226698879698	412.545831617447
10.799999999999999	407.2121412068515	405.21683837976934	409.20744403393365
11.0	403.5024990203521	401.5253731059726	405.47962493473153
11.2	399.4065116255113	397.4494556805694	401.3635675704532
11.400000000000002	394.92549769392133	392.99039831377974	396.8605970740629
11.6	390.0609056481343	388.14964233101574	391.97216896525276
11.799999999999999	384.8143118548183	382.9287563748908	386.69986733474576
12.0	379.18741854836816	377.32943433900437	381.0454027577319
12.2	373.182051522014	371.35349307036415	375.01060997366375
12.4	366.800157615358	365.0028698692337	368.59744536148224
12.6	360.043802021676	358.2796198096276	361.80798423372437
12.8	352.91516543440963	351.18591289978605	354.6444179690332
13.0	345.41654104950885	343.72403109920526	347.10905099981244
13.2	337.5503314383023	335.8963652068307	339.20429766977384
13.4	329.3190453041331	327.7054116335851	330.9326789746811
13.6	320.725294134937	319.1537690713482	322.29681919852567
13.8	311.77178876313917	310.2441350697107	313.2994424565676
14.0	302.46133584363264	300.97930253120916	303.9433691560561
14.2	292.7968342601091	291.3621561352662	294.231512384952
14.4	282.78127146961634	281.3956687006591	284.16687423857354
14.6	272.4177197948675	271.0828974959963	273.7525420937386
14.8	261.7093326735253	260.42698050738	262.9916848396706
15.0	250.659340873398	249.431132672147	251.887549074649
15.2	239.27104868221375	238.09864208731307	240.4434552771144
15.4	227.5478300803726	226.43286620107816	228.662793959667
15.6	215.493124904808	214.43722799548448	216.54902181413152
15.8	203.11043501181777	202.1152121680492	204.10565785558632
16.0	190.40332044644597	189.4703613199163	191.33627957297563
16.200000000000003	177.3753956257132	176.50627215778835	178.24451909363802
16.400000000000002	164.03032554269674	163.22659171660658	164.83405936878688
16.6	150.3718219981623	149.63501360964713	151.10863038667745
16.8	136.40363986613764	135.73527431239313	137.07200541988212
17.0	122.12957339950366	121.53114948622799	122.72799731277931
17.200000000000003	107.55345258135372	107.02645034767275	108.08045481503468
17.400000000000002	92.67913952754643	92.22502008856604	93.1332589665268
17.6	77.51052494554395	77.1307303522538	77.89031953883409
17.8	62.05152465429498	61.74747777052443	62.35557153806552
18.0	46.30607616958551	46.07918056569112	46.53297177347989
18.200000000000003	30.27813535894581	30.129775221889403	30.426495496002214
18.400000000000002	13.971673169867318	13.903213229325557	14.040133110409078
18.6	-2.609327565247744	-2.596542095118361	-2.6221130353771267
18.8	-19.460875244309523	-19.36551870784334	-19.556231780775708
19.0	-36.578972528164925	-36.399738856298214	-36.75820620003163
19.200000000000003	-53.95961928816895	-53.69522201210819	-54.22401656422971
19.4	-71.59881546655906	-71.2479877174336	-71.94964321568452
19.6	-89.49256384779147	-89.05405834272692	-89.93106935285601
19.8	-107.6368727392925	-107.10946175434866	-108.16428372423633


==> Results/projectile/pos_val.txt <==
time	mean_pos	lower_pos	upper_pos
0.0	0.6900000000000125	0.69	0.69
0.20202020202020202	20.78183509122775	20.77833716092646	20.785296811317675
0.40404040404040403	40.47326254363436	40.45927099580149	40.48710936798161
0.6060606060606061	59.76428313952667	59.73280254724814	59.795438368507895
0.8080808080808081	78.65489766125718	78.59893285761063	78.7102845113579
1.0101010101010102	97.14510689111904	97.05766296962102	97.23164849478925
1.2121212121212122	115.23491161140753	115.1089939257945	115.3595310173987
1.4141414141414141	132.924312604454	132.75292676844984	133.09393277778872
1.6161616161616161	150.21331065252505	149.98946254005423	150.43485447411658
1.8181818181818181	167.10190653792512	166.81860228340375	167.3822968045075
2.0202020202020203	183.5901010429943	183.24034704062507	183.93626046803547
2.2222222222222223	199.6778949499738	199.2546978544502	200.09674616283738
2.4242424242424243	215.36528904120928	214.8616557670466	215.86375458727125
2.6262626262626263	230.6522840989714	230.06122182165853	231.2372864392819
2.8282828282828283	245.53888090558118	244.8533970599179	246.21734241857195
3.0303030303030303	260.025080243279	259.2381825250806	260.80392322220143
3.2323232323232323	274.1108828944266	273.2155792583479	274.99702954986134
3.4343434343434343	287.7962896412739	286.78558830342956	288.79666209856515
3.6363636363636362	301.08130126609046	299.94821070220786	302.20282156716564
3.8383838383838382	313.96591855115884	312.7034474979038	315.2155086553772
4.040404040404041	326.45014227881285	325.05129973242293	327.8347240611212
4.242424242424242	338.53397323128723	336.99176844764736	340.0604684805148
4.444444444444445	350.2174121908513	348.5248546877759	351.89274261464595
4.646464646464646	361.5004599398519	359.650559492351	363.3315471600392
4.848484848484849	372.38311726045794	370.36888390688694	374.37688281694426
5.05050505050505	382.86538493506566	380.6798289719736	385.02875028275884
5.252525252525253	392.947263745836	390.5833957303548	395.28715025410054
5.454545454545454	402.6287544751032	400.07958522615957	405.15208343563137
5.656565656565657	411.90985790517647	409.1683984999778	414.62355051762427
5.858585858585859	420.7905748181762	417.84983659412245	423.7015522038331
6.0606060606060606	429.27090599653263	426.1239005518379	432.38608918995595
6.262626262626263	437.35085222247244	433.99059141541363	440.6771621761378
6.4646464646464645	445.03041427821245	441.4499102272792	448.5747718607774
6.666666666666667	452.30959294603207	448.50185802869964	456.07891894136554
6.8686868686868685	459.18838900823005	455.14643586317544	463.1896041161846
7.070707070707071	465.66680324699496	461.3836447746959	469.9068280846579
7.2727272727272725	471.7448364446759	467.2134858046426	476.2305915432051
7.474747474747475	477.42248938353174	472.6359599927673	482.16089519204104
7.6767676767676765	482.6997628456969	477.6510683858534	487.69773972870314
7.878787878787879	487.57665761342923	482.2588120217435	492.8411258514272
8.080808080808081	492.0531744691902	486.4591919464059	497.5910542596597
8.282828282828282	496.1293141950229	490.25220920117573	501.94752565259114
8.484848484848484	499.8050775733166	493.6378648293903	505.91054072584956
8.686868686868687	503.080465386142	496.6161598706618	509.48010018053463
8.88888888888889	505.9554784157695	499.18709537105167	512.656204712391
9.090909090909092	508.43011744473176	501.35067236912437	515.4388550205855
9.292929292929292	510.50438325494065	503.1068919089856	517.8280518044019
9.494949494949495	512.178276628863	504.4557550349273	519.8237957631703
9.696969696969697	513.4517983484594	505.3972627873765	521.4260875906796
9.8989898989899	514.3249491962325	505.9314162096707	522.634927991731
10.1010101010101	514.7977299543488	506.05821634142194	523.4503176600207
10.303030303030303	514.8701414050357	505.7776642275974	523.872257295018
10.505050505050505	514.5421843304028	505.08976091234945	523.9007475958206
10.707070707070708	513.8138595127846	503.99450743352065	523.5357892636209
10.909090909090908	512.685167734515	502.49190483526326	522.7773829922546
11.11111111111111	511.1561097776899	500.5819541616831	521.6255294790492
11.313131313131313	509.2266864245161	498.26465645534915	520.0802294253372
11.515151515151516	506.89689845725616	495.5400127565023	518.1414835283998
11.717171717171718	504.1667466580672	492.40802410752514	515.8092924893368
11.919191919191919	501.0362318093134	488.8686915527098	513.0836570002605
12.121212121212121	497.5053546931846	484.9220161324367	509.96457776767204
12.323232323232324	493.57411609183436	480.56799888908864	506.45205548354426
12.525252525252526	489.2425167874191	475.80664086500184	502.54609084897675
12.727272727272727	484.51055756236707	470.6379431061447	498.24668456148356
12.929292929292929	479.3782391986586	465.0619066494517	493.5538373221643
13.131313131313131	473.8455624785852	459.07853254079816	488.46754982848654
13.333333333333334	467.9125281844046	452.68782182266006	482.9878227740992
13.535353535353535	461.57913709825743	445.8897755336948	477.11465685861185
13.737373737373737	454.84539000241926	438.6843947197311	470.8480527863838
13.93939393939394	447.71128767889365	431.07168042333797	464.18801124962044
14.141414141414142	440.17683091030733	423.05163368470966	457.1345329477452
14.343434343434344	432.24202047845165	414.6242555482313	449.687618581485
14.545454545454545	423.90685716576223	405.7895470545627	441.84726884318513
14.747474747474747	415.1713417543294	396.5475092459004	433.61348444111644
14.94949494949495	406.03547502635047	386.89814316616395	424.98626607083713
15.151515151515152	396.4992577640563	376.8414498561062	415.965614422597
15.353535353535353	386.5626907496145	366.37743036174214	406.551530206576
15.555555555555555	376.22577476515994	355.50608571982013	396.744014109252
15.757575757575758	365.48851059300637	344.2274169765413	386.5430668373592
15.95959595959596	354.35089901525623	332.5414251701906	375.9486890845932
16.161616161616163	342.8129408141812	320.44811134715565	364.96088155559266
16.363636363636363	330.8746367719788	307.94747654935344	353.57964493357576
16.565656565656564	318.53598767049704	295.0395218178164	341.80497994115575
16.767676767676768	305.7969942923589	281.72424819283185	329.63688725414687
16.96969696969697	292.65765741949156	268.0016567201354	317.075367584452
17.171717171717173	279.1179778342368	253.87174844238908	304.1204216222744
17.373737373737374	265.1779563188339	239.33452439815738	290.772050072439
17.575757575757574	250.83759365491755	224.38998563708736	277.0302536286414
17.77777777777778	236.09689062537439	209.03813319238833	262.8950329848565
17.97979797979798	220.95584801196958	193.27896810835227	248.36638884935527
18.181818181818183	205.4144665968744	177.11249143243768	233.44432191946544
18.383838383838384	189.4727471623067	160.53870420176537	218.12883288562298
18.585858585858585	173.13069049060346	143.5576074605342	202.41992246336304
18.78787878787879	156.38829736392944	126.16920225103385	186.31759132477455
18.98989898989899	139.24556856417098	108.37348961546085	169.8218401926104
19.19191919191919	121.70250487351976	90.17047059647739	152.93266974259168
19.393939393939394	103.75910707417503	71.56014623772353	135.65008069034667
19.595959595959595	85.415375948634	52.542517576599494	117.97407373338937
19.7979797979798	66.67131227863207	33.11758566237986	99.90464956182986
20.0	47.52691684672795	13.285351528553292	81.4418088803999


==> Results/projectile/pos_val_exact.txt <==
time	mean_pos	lower_pos	upper_pos
0.0	0.69	0.6866190621266683	0.6933809378733314
0.2	20.171215646421004	20.072378505942563	20.27005278689944
0.4	38.49986539849235	38.311219524515636	38.68851127246906
0.6000000000000001	55.761578879475586	55.48835216366343	56.034805595287736
0.8	72.03127533868522	71.67832857512444	72.38422210224599
1.0	87.37483394891609	86.94670512967848	87.80296276815369
1.2000000000000002	101.85044814213474	101.35139011671511	102.34950616755435
1.4	115.50973289635044	114.94374560549872	116.07572018720215
1.6	128.39863695449083	127.76949519425374	129.0277787147279
1.8	140.55819961535522	139.8694770929105	141.2469221377999
2.0	152.02518263250295	151.28027292574586	152.77009233926
2.2	162.83260096450482	162.0347358810063	163.63046604800334
2.4000000000000004	173.01017099909532	172.16243673880197	173.85790525938867
2.6000000000000005	182.58469097525975	181.69004242916003	183.47933952135944
2.8	191.58036533218325	190.641638791693	192.5190918726735
3.0	200.01908239312667	199.03900689884847	200.99915788740483
3.2	207.92065297927715	206.90186050057358	208.93944545798072
3.4	215.30301612139453	214.2480507279926	216.35798151479645
3.6	222.18241690525178	221.0937430674209	223.27109074308265
3.8	228.57356058289173	227.45357071649036	229.6935504492931
4.0	234.48974635465774	233.3407677106601	235.63872499865536
4.2	239.94298363805848	238.7672846223743	241.11868265374264
4.4	244.944093159044	243.74388915700013	246.14429716108785
4.6000000000000005	249.5027948061306	248.28025357647533	250.72533603578583
4.800000000000001	253.62778385988125	252.38503055527104	254.87053716449142
5.000000000000001	257.3267969350178	256.06591879939356	258.587675070642
5.200000000000001	260.60666873795964	259.32971952581624	261.88361795010303
5.3999999999999995	263.47338053852917	262.18238469667784	264.7643763803805
5.6	265.932101071303	264.62905772022094	267.235144422385
5.8	267.98722040961366	266.674107158814	269.30033366041323
6.0	269.64237718211876	268.321153812162	270.96360055207555
6.2	270.90047931676634	269.5730913596276	272.2278672739051
6.4	271.7637183126624	270.4321005621686	273.09533606315614
6.6	272.2335771399484	270.8996571235064	273.5674971563904
6.8	272.3108370925496	270.97653850929623	273.645135675803
7.0	271.9957625122235	270.6630077660448	273.32851725840214
7.2	271.2888760422171	269.9595849760944	272.61816710833983
7.4	270.1913721763472	268.86745878034947	271.5152855723449
7.6	268.70512616408473	267.3884952397275	270.021757088442
7.8	266.832673589091	265.5252175137581	268.1401296644238
8.0	264.577186636778	263.28078224443044	265.8735910291255
8.200000000000001	261.9424478420686	260.65895343258677	263.22594225155035
8.4	258.9328213429157	257.66407383229705	260.2015688535343
8.600000000000001	255.55322173607365	254.30103395923393	256.80540951291334
8.8	251.80908073662218	250.57523891356237	253.04292255968195
9.0	247.70631191877777	246.49257329351764	248.92005054403788
9.200000000000001	243.25127386474566	242.05936452482467	244.4431832046666
9.4	238.45073207738173	237.28234495998453	239.6191191947789
9.600000000000001	233.31182002617388	232.1686131151269	234.45502693722082
9.8	227.84199969787488	226.72559441394134	228.9584049818084
10.000000000000002	222.04902201543825	220.96100180055674	223.13704223031974
10.2	215.94088747358163	214.88279656798704	216.9989783791762
10.400000000000002	209.5258073178864	208.49914972744955	210.55246490832323
10.6	202.81216556818492	201.81840421783437	203.80592691853545
10.799999999999999	195.80848215731874	194.84903822507923	196.76792608955822
11.0	188.5233774242756	187.59962984928703	189.44712499926416
11.2	180.9655381672382	180.07882332411145	181.85225301036493
11.400000000000002	173.1436854280993	172.2952969591253	173.9920738970733
11.6	165.06654414631058	164.25773294236242	165.8753553502587
11.799999999999999	156.7428147872029	155.97478910765702	157.51084046674876
12.0	148.1811470187183	147.455072740357	148.9072212970796
12.2	139.3901154812648	138.7071164659044	140.07311449662518
12.4	130.37819766850012	129.73935623900135	131.01703909799886
12.6	121.15375391249816	120.56011142684734	121.74739639814896
12.8	111.72500944510836	111.17756695839633	112.27245193182037
13.0	102.10003848844332	101.59975749279955	102.60031948408707
13.2	92.28675031132057	91.8345535441695	92.73894707847164
13.4	82.29287717506902	81.88964948645074	82.6961048636873
13.6	72.12596408127852	71.77255335140468	72.47937481115235
13.8	61.79336022566209	61.49057832434707	62.09614212697711
14.0	51.30221205603444	51.05083583614178	51.5535882759271
14.2	40.65945782828759	40.46023014585167	40.85868551072351
14.4	29.871823551946594	29.725454306160717	30.018192797732468
14.6	18.94582021620522	18.852987403001887	19.03865302940855
14.8	7.887742188053807	7.849092961534	7.9263914145736125
15.0	-3.2963333239865387	-3.2801815874964064	-3.3124850604766705
15.2	-14.600545844116011	-14.529004484093278	-14.672087204138743
15.4	-26.019250341387405	-25.891758357452776	-26.14674232532203
15.6	-37.54701517527342	-37.36303818159713	-37.730992168949705
15.8	-49.17861936540823	-48.93764855849422	-49.41959017232224
16.0	-60.909049271078274	-60.61060041381855	-61.20749812833799
16.200000000000003	-72.73349476065088	-72.37710718514936	-73.0898823361524
16.400000000000002	-84.6473449456241	-84.2325805769232	-85.062109314325
16.6	-96.64618354844885	-96.17262595095333	-97.11974114594436
16.8	-108.72578396778894	-108.19303741586957	-109.2585305197083
17.0	-120.88210409950973	-120.28979267348357	-121.47441552553587
17.200000000000003	-133.11128096647158	-132.45904767489588	-133.76351425804725
17.400000000000002	-145.40962520519022	-144.69713113417112	-146.1221192762093
17.6	-157.7736154526422	-157.00053894264755	-158.5466919626368
17.8	-170.19989267196172	-169.36592852243766	-171.03385682148578
18.0	-182.68525445150954	-181.7901131534308	-183.58039574958826
18.200000000000003	-195.22664930780417	-194.27005630413984	-196.18324231146846
18.400000000000002	-207.82117101909128	-206.8028659930354	-208.83947604514717
18.6	-220.4660530128917	-219.3857892035943	-221.5463168221891
18.8	-233.1586628277021	-232.01620637313758	-234.30111928226663
19.0	-245.8964966661206	-244.6916259726452	-247.10136735959603
19.200000000000003	-258.6771740540244	-257.4096791921032	-259.9446689159456
19.4	-271.498432618019	-270.168114743543	-272.828750492495
19.6	-284.35812299120744	-282.96479379177197	-285.75145219064285
19.8	-297.2542038553693	-295.7976850208452	-298.71072268989343

